First-Order Least-Squares Method for the Obstacle Problem

We define and analyse a least-squares finite element method for a first-order reformulation of the obstacle problem. Moreover, we derive variational inequalities that are based on similar but non-symmetric bilinear forms. A priori error estimates including the case of non-conforming convex sets are given and optimal convergence rates are shown for the lowest-order case. We provide also a posteriori bounds that can be be used as error indicators in an adaptive algorithm. Numerical studies are presented.

==> data/Example1NonSymm0.dat <==
nDOF	nE	est	errNormU	errNormV	errDivSigmaLambda	errSigma	errU	estContact	estGradVsigma	estHm1	oscF	eta
13	4	0.236361525933558	0.239366480617767	0.193469460083593	0.218995673332309	0.0695860234791675	0.0670447047977766	0.0519551024446588	0.0721687836487032	1.10151525861604e-16	0.218995673332309	0.0721687836487032
49	16	0.131182558820815	0.133654764094841	0.125899724049335	0.0912870929175277	0.0695292532083769	0.068526969728711	0.0583962414266591	0.0739284072105075	1.79550164883576e-16	0.0912870929175277	0.0739284072105075
193	64	0.0688572671777539	0.0689798160965596	0.0570374451459579	0.0475073093791307	0.035762295138941	0.0349618196132012	0.0210740485071696	0.0451692736078587	3.44492158831278e-16	0.0475073093791307	0.0451692736078587
769	256	0.0347217544341805	0.034666329461291	0.0278882843442922	0.0239809675692111	0.0179009701501396	0.0174992245670208	0.0080450475509772	0.0237863539731186	6.68446479134275e-16	0.0239809675692111	0.0237863539731186
3073	1024	0.0173648558426314	0.0173466397297568	0.0139701790196943	0.0120187299575149	0.00893803293136881	0.00875029184885159	0.0033183243267645	0.0120862348275262	1.83819122518935e-15	0.0120187299575149	0.0120862348275262
12289	4096	0.00867798779955843	0.00867370809145292	0.00701666982816683	0.00601289056719731	0.00446512257990468	0.00437504736306605	0.00149230702086606	0.00607664702213881	2.82835420872167e-15	0.00601289056719731	0.00607664702213881
49153	16384	0.00433671667110801	0.00433653238878079	0.00351898940585915	0.00300688582067826	0.00223139214291957	0.00218747341123623	0.000702686056211974	0.00304499284946213	5.82824404769421e-15	0.00300688582067825	0.00304499284946213
196609	65536	0.00216768464174393	0.00216813440748525	0.00176248756184884	0.00150349797243184	0.00111537741004912	0.00109372477752258	0.000340450967231259	0.00152395659119842	1.16870688168966e-14	0.00150349797243185	0.00152395659119842
786433	262144	0.00108365246794068	0.00108402766142719	0.000882032646662167	0.000751755868819983	0.000557604998215037	0.000546859900156911	0.000167439438650953	0.000762318712450958	2.32786775955499e-14	0.000751755868819981	0.000762318712450958
3145729	1048576	0.000541777579388799	0.000542003154327547	0.000441218711748175	0.00037587879473056	0.000278781139191206	0.000273429382847125	8.30250513522149e-05	0.000381241285865324	4.66933322645619e-14	0.000375878794730565	0.000381241285865324


==> data/Example1NonSymm1.dat <==
nDOF	nE	est	errNormU	errNormV	errDivSigmaLambda	errSigma	errU	estContact	estGradVsigma	estHm1	oscF	eta
13	4	0.245565248198428	0.238910561664892	0.186261560314652	0.219028482781855	0.0683879767136609	0.0665422034976623	0.0553232150254022	0.0961218709211776	0.00656612475889516	0.218995673332309	0.0963458772534503
49	16	0.138923520739931	0.129309533472464	0.0968081573271927	0.0913695668612814	0.0619109607122444	0.067376484340866	0.0596067286552568	0.0858385457426251	0.00672259215292128	0.0912870929175276	0.0861013889578052
193	64	0.0717377710949477	0.0674240389387045	0.0491685175818026	0.0475196299521014	0.0338846226417859	0.0337597118537327	0.0260218131934655	0.0469969811406055	0.0018741288698028	0.0475073093791307	0.0470343342182182
769	256	0.0361091367639153	0.0340028584630853	0.0245285829057575	0.0239825737325345	0.0173090596510869	0.0167757859672588	0.0122868876618205	0.0240329821708147	0.000480740930950103	0.0239809675692111	0.0240377899122484
3073	1024	0.0180444675639227	0.0170374368679698	0.0122310145463099	0.0120189332126074	0.00870436518404592	0.00836979845657637	0.00590371606484884	0.0120948095961484	0.000121067470261148	0.0120187299575149	0.0120954155157828
12289	4096	0.00901794835085125	0.00852359247351928	0.00610497379376268	0.00601291607887986	0.00435948880058814	0.00418226329641375	0.00290568356908948	0.00606008432995525	3.03380237412292e-05	0.00601289056719731	0.0060601602686607
49153	16384	0.00450620500120736	0.00426251680299729	0.00304956815576774	0.00300688901461036	0.00218092787305251	0.00209074665184296	0.00143852864101129	0.00303234214766988	7.59096602503138e-06	0.00300688582067828	0.0030323516490177
196609	65536	0.00225221637803489	0.0021313770803104	0.00152401736556985	0.00150349837193491	0.00109067936763054	0.00104531307324008	0.000715389488901903	0.00151663665247744	1.89839738376259e-06	0.00150349797243184	0.00151663784060355
786433	262144	0.00112592502730393	0.00106571056656868	0.000761812493950134	0.000751755918773026	0.000545383485958894	0.000522646059517523	0.000356886044027533	0.000758420995930022	4.74673538601536e-07	0.000751755868819983	0.000758421144472156


==> data/Example1Symm.dat <==
nDOF	nE	est	errNormU	errNormV	errDivSigmaLambda	errSigma	errU	estContact	estGradVsigma	estHm1	oscF	eta
13	4	0.239308599577977	0.236947828404088	0.164584305507508	0.219007858975466	0.0607028718511286	0.0670447047977766	0.0541504701370114	0.079757227969652	0.00400150774566726	0.218995673332309	0.0798575449011656
49	16	0.136344658136983	0.129903540554261	0.105689251854024	0.0913213489158978	0.0619576262513833	0.0685316979944851	0.0594696865796478	0.0818603844592642	0.00433200917097741	0.0912870929175277	0.0819749281626765
193	64	0.0721973048853933	0.0680363541253	0.0507671022762987	0.0475121024851247	0.0338978866015292	0.0349639655081641	0.0273698241153916	0.0469577767981498	0.0011688944938091	0.0475073093791307	0.0469723228738213
769	256	0.0365050489513998	0.0343659148326729	0.0250276280332602	0.0239815639838301	0.0173108802708747	0.0174995461490701	0.0129613352418812	0.0242785865624663	0.000292944815520822	0.0239809675692111	0.0242803538305377
3073	1024	0.0182745717437929	0.0172275924273734	0.012469220370919	0.0120188030666721	0.00870459538913552	0.00875033329649141	0.00627285124041018	0.0122538225812075	7.26091684413937e-05	0.0120187299575149	0.0122540376995933
12289	4096	0.00913591932512511	0.00861982829250049	0.00622914088591421	0.00601289965589415	0.00435951744941172	0.0043750525858114	0.00309116953998784	0.00614447002766476	1.81079066987229e-05	0.00601289056719729	0.00614449670983358
49153	16384	0.00456614518753307	0.00431078576037004	0.00311390135602296	0.00300688695201682	0.00218093143991781	0.0021874740647555	0.00153343114226241	0.00307520536812348	4.51783573923513e-06	0.00300688582067826	0.00307520868673578
196609	65536	0.00228247982821215	0.00215553313548571	0.00155687427172029	0.00150349811355149	0.00109067981238671	0.00109372485917435	0.000763710145952341	0.00153816564550741	1.1282902103636e-06	0.00150349797243188	0.00153816605932456
786433	262144	0.00114106362815005	0.00107779215367309	0.000778430541674696	0.000751755886440181	0.000545383582114583	0.000546859910837927	0.000381076778839266	0.000769200706145428	2.81915819153233e-07	0.000751755868819978	0.000769200757807189
3145729	1048576	0.000570465575511113	0.00053893555616546	0.000389383067312694	0.000375878796465368	0.000272760296160877	0.000273438265254424	0.00019025505778151	0.000384641539087015	6.25496379709277e-08	0.000375878794730555	0.000384641544172863


==> data/Example2Symm.dat <==
nDOF	nE	est	errNormU	errNormV	errDivSigmaLambda	errSigma	errU	estContact	estGradVsigma	estHm1	oscF	eta
37	12	7.82167222483035	7.85444534075813	2.48727228753915	7.73439163166153	1.1916861018398	0.671849636245431	0.0990149047111361	1.11006585355458	0.416579518550476	7.73065118517347	1.1856579163079
64	21	6.96705028474061	7.17394990783083	2.12396148749124	6.93747478047512	1.26863922752441	1.31436504089384	0.104155583923063	0.62314281596242	0.134599325562922	6.9370395225135	0.637513880262671
112	37	6.92884575427108	6.97996789053648	1.48289773826401	6.84527348292574	0.946682118773923	0.982840609085593	0.105615841144631	1.06157974997255	0.139793556620115	6.84479765782419	1.07074450921977
220	73	4.93176326003592	4.96380710351281	1.0958230683978	4.86580014812218	0.653850816045972	0.732017069319049	0.0297939479705009	0.801688792151544	0.063464629250263	4.86566218464426	0.804196915330614
328	109	4.41287887050777	4.43509446523398	0.937657392575781	4.35068307497149	0.558397250054811	0.655600646611148	0.0210609902102777	0.736685453022626	0.0534932462109392	4.35057345373917	0.738625063266429
502	167	3.86199641253759	3.87091229445834	0.744669527923347	3.80732472953066	0.441870006937441	0.541286700614497	0.0358992378591549	0.645737657342624	0.0392839083136099	3.80725717382102	0.646931485988069
664	221	3.35354874509714	3.35727602114165	0.638752552572963	3.30307570721956	0.387915249222477	0.458819042683917	0.0196247597030405	0.57860098798947	0.034981930109709	3.30301395937295	0.579657518485348
901	300	3.00884279461554	3.01286468938425	0.531328720462383	2.9729987934358	0.322837475049223	0.366616660111849	0.0152237348705365	0.46254305287554	0.0187869265300183	2.9729790070289	0.462924426199211
1237	412	2.49787225545838	2.50016600815238	0.461084592144519	2.4660980089761	0.278316068518332	0.302871002985155	0.0183123669162173	0.396522182958401	0.0155513835084041	2.46608166423976	0.396827024164334
1681	560	2.11983206368326	2.12073959229222	0.415277636498725	2.09006730695529	0.240242741160922	0.267279808500246	0.0147306883641041	0.3535201000865	0.013029367107131	2.09005376951589	0.353760124339051
2200	733	1.84444251273351	1.84478623276531	0.38307758685302	1.81648364970581	0.212626533478411	0.241688543817957	0.00986470957146557	0.319656651894352	0.0107920481094877	1.81647296343245	0.319838777202991
3124	1041	1.5861178482926	1.58608304386128	0.324936050991942	1.55859128432884	0.194663954774173	0.220360103353814	0.0111215376751515	0.293898011460411	0.00974479444688094	1.55858112971795	0.294059521456449
4315	1438	1.34615659715223	1.34575875691814	0.270783933806525	1.32042502464079	0.171070533393937	0.195650859258347	0.00838642915003782	0.261722044267328	0.00835862214722115	1.32041620591498	0.261855484990613
5992	1997	1.16597908428283	1.16526182627196	0.24210421861157	1.14023758053778	0.156228816757892	0.182444349077836	0.00327507869823023	0.243543070274929	0.00789287922331715	1.14022847457129	0.24367093511819
7756	2585	0.989951774193383	0.98972275486855	0.200690159782044	0.969624345358421	0.127428761001261	0.152123868155288	0.004803357962052	0.199496083657599	0.00413239781172092	0.969621410074325	0.199538878683815
10408	3469	0.856955985555698	0.856542579409612	0.178331808263121	0.8379546065598	0.113921992211376	0.136084706625971	0.00185554946653293	0.179424027444217	0.0037176276349104	0.837951857648385	0.17946253753788
14188	4729	0.738680834063125	0.738541457709229	0.148943567367326	0.723439043888368	0.0931143008163707	0.115797933991225	0.00176580544842734	0.1492617153115	0.00217255499310294	0.72343795648997	0.149277525612295
18523	6174	0.631398089878389	0.63135785566652	0.126463362187145	0.618620969063269	0.0790647110909624	0.0983341751740056	0.00126629128222037	0.126367120117585	0.00144498972848094	0.618620406522723	0.126375381471739
25453	8484	0.53997881196798	0.539881322620258	0.109049946533644	0.528778852088465	0.0695868026892	0.0838000297714617	0.000735655878475208	0.109400884755348	0.00119259184170418	0.52877840379901	0.109407384853829
33817	11272	0.465424395719799	0.465394577474447	0.096534376538608	0.455288873232826	0.0606144653253403	0.0750336007820841	0.000273022162918441	0.0965985632791191	0.000910828880263624	0.455288569539363	0.0966028572912784
45265	15088	0.40250528259809	0.402495701024046	0.082498967975478	0.393955190522725	0.0524304080440746	0.0636643504276388	0.000299937372443744	0.0825189595015997	0.000715967789281713	0.393954973657952	0.0825220654558642
60997	20332	0.344995737451107	0.344975180221089	0.0751102295308462	0.336701271340745	0.0480767664577309	0.057695349665872	0.000241373917296859	0.0751928361428655	0.000661666513023173	0.336701054629003	0.0751957472852174
82087	27362	0.299247551684826	0.299240576508524	0.0625196045741092	0.292637455356272	0.0397148982491768	0.0482801119387445	9.70669547371856e-05	0.0625483848489164	0.000400704569443014	0.292637363909686	0.0625496683553168
110038	36679	0.254955673268827	0.254955817065144	0.0564328362195367	0.248632378327773	0.0357962287971128	0.0436238364467817	9.35245565314174e-05	0.0564292243609059	0.000323272842532971	0.248632308274317	0.0564301503391952
146560	48853	0.219505326349595	0.219501704734305	0.0491907797864378	0.213919215076429	0.031172157673517	0.0380508132413553	7.19211303069767e-05	0.0492047472092716	0.000260949274897375	0.213919162023279	0.0492054391551624
195142	65047	0.190226149931868	0.190224862057185	0.0419698227384006	0.185537343530421	0.0269075266412708	0.0322083422485354	7.04718297975177e-05	0.041974405174089	0.000199815835064538	0.185537307664891	0.0419748807751318
254734	84911	0.16476803336028	0.164768219380418	0.0377388970502372	0.160388171476709	0.0242698029596243	0.028899433081847	4.62060310648613e-05	0.0377374967039566	0.000166472041327041	0.160388142678928	0.0377378638826004
346024	115341	0.142985947111956	0.142985074678375	0.0312554931588975	0.139527198098018	0.0200274678903646	0.0239956892294725	2.23506001064068e-05	0.0312591475211402	0.00010434885341982	0.139527185091374	0.0312593216886038


==> data/Example2SymmUnif.dat <==
nDOF	nE	est	errNormU	errNormV	errDivSigmaLambda	errSigma	errU	estContact	estGradVsigma	estHm1	oscF	eta
37	12	7.82167222483035	7.85444534075813	2.48727228753915	7.73439163166153	1.1916861018398	0.671849636245431	0.0990149047111361	1.11006585355458	0.416579518550476	7.73065118517347	1.1856579163079
145	48	7.80546989101135	7.98137839056828	2.10543839297908	7.73919670908824	1.35448483517439	1.4044949778304	0.158220464472515	0.987765606265313	0.210285196426009	7.73824435820879	1.00990135991423
577	192	6.52616226456707	6.58182787500243	1.19933773324254	6.47546399874199	0.754576678926502	0.905228265563724	0.0313539912149319	0.808398572371443	0.083683151334492	6.4752837551002	0.812718353200823
2305	768	3.82532557262202	3.83622455292601	0.692937836296985	3.77407696241557	0.415616561080602	0.547927710918105	0.0845157033611081	0.617800026056778	0.0309606688308631	3.77403463116479	0.618575327029951
9217	3072	2.34898421382834	2.35042353531139	0.347132704273002	2.32472142934894	0.224329507583885	0.264267560057435	0.0112683110012029	0.336473297868053	0.00915350175190671	2.32471542241398	0.336597781888897
36865	12288	1.26086360205463	1.26085103275498	0.181585654567731	1.24772610608339	0.118833509319586	0.137125811064459	0.00220890659822053	0.18151108868912	0.00285462747684786	1.24772501758307	0.181533534684755
147457	49152	0.646035506548067	0.64587430236237	0.0967915429671123	0.638584617497424	0.0640527087768184	0.0725296577001557	0.000107038904567154	0.0978310749029736	0.000973146306337031	0.638584370332601	0.0978359148288847
589825	196608	0.330792750106005	0.330648777084581	0.0528001082821784	0.326406953025436	0.0353460533193146	0.0392144274333824	5.07884470725676e-06	0.0536866873254878	0.000355213102339828	0.326406888598521	0.0536878624302809


==> data/Example3.dat <==
nDOF	nE	est	estContact	estGradVsigma	estHm1	oscF	eta
37	12	0.561065970280874	0	0.557056221768889	0.0669581122477993	0	0.561065970280874
73	24	0.406707241910497	0	0.405212581092457	0.0348359691530557	0	0.406707241910497
133	44	0.356856852781603	0.0560502937531442	0.351532509083612	0.0251012550434689	0	0.352427549926757
223	74	0.296631222518573	0.0678946797841795	0.288271993720925	0.016722806762916	0	0.288756635646467
400	133	0.247267037347958	0.0693279522330924	0.236995403186093	0.0129538282628648	0	0.237349157988821
613	204	0.191800081467043	0.0378850520918886	0.187842676100658	0.00819286971104758	0	0.188021259645709
814	271	0.1663981412979	0.0305173976649082	0.163451377730415	0.00637785114180884	0	0.163575761857183
1132	377	0.140765789925368	0.0213347989527686	0.139071230916816	0.00436196036655855	0	0.139139620406833
1468	489	0.120032738284622	0.0215931668701013	0.118044648128671	0.00265602198840047	0	0.118074524791018
2074	691	0.0973584109116132	0.0162327376523984	0.0959773596449922	0.00187212155555148	0	0.0959956165850449
3055	1018	0.0814860121418785	0.0143373993264417	0.0802048606571674	0.00126074672510636	0	0.0802147689352809
4405	1468	0.0682313433006731	0.0123859389131726	0.0670924480657299	0.000841509596380183	0	0.0670977251913466
6739	2246	0.056135726489208	0.00962037987748	0.0553017182217607	0.000622929534632788	0	0.0553052265114621
9295	3098	0.0478649594935452	0.00864527236794222	0.0470756656970428	0.000441941379700694	0	0.0470777401008462
13384	4461	0.0405962512913821	0.006948625143826	0.0399960085334046	0.000302537467842474	0	0.0399971527427094
18568	6189	0.0341230341166158	0.00619958818300181	0.0335544379890475	0.00021506957960409	0	0.0335551272339251
26647	8882	0.0290987821891408	0.00496096624428109	0.0286723116714959	0.000162733606746038	0	0.0286727734761422
36382	12127	0.0247290454772437	0.00446510558535695	0.0243223143965634	0.000116381793802842	0	0.0243225928372615
51100	17033	0.0210735898805002	0.00367245264111121	0.0207509685508079	8.11557373025701e-05	0	0.0207511272477019
69496	23165	0.0179568716829223	0.00321168344055846	0.0176672222617196	5.98971583359739e-05	0	0.0176673237960529
95305	31768	0.0154237127403437	0.00268360367838199	0.0151883889740379	4.50151901168376e-05	0	0.0151884556816688
132583	44194	0.0131833811326979	0.00222216315132041	0.0129947076913831	3.3181838383772e-05	0	0.0129947500560376
176839	58946	0.0113080388554421	0.00161346211788549	0.0111923162231823	2.32445827238588e-05	0	0.0111923403607259


==> data/Example3Unif.dat <==
nDOF	nE	est	estContact	estGradVsigma	estHm1	oscF	eta
37	12	0.561065970280874	0	0.557056221768889	0.0669581122477993	0	0.561065970280874
145	48	0.33710043871816	0	0.336403966394235	0.0216581896335376	0	0.33710043871816
577	192	0.220707041254151	0.0857946679930935	0.20311564917641	0.00974197427432743	0	0.203349140650056
2305	768	0.134605664605458	0.0703372455947412	0.114730140979523	0.00288990948660585	0	0.114766531820135
9217	3072	0.0787588945725557	0.037237370762066	0.0693929797519344	0.000977780224287789	0	0.0693998681052016
36865	12288	0.0477884708133502	0.0226774943217031	0.0420625770425642	0.000456953505176717	0	0.042065059062927
147457	49152	0.0302292686290778	0.0156517580470037	0.0258609317594996	0.000208231643851379	0	0.0258617700841802
589825	196608	0.019734715475225	0.0110288149277025	0.016365026141516	0.000100774828533546	0	0.0163653364211851


==> data/coo1.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
0.25	0.25
0.75	0.25
0.25	0.75
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
1	0.5
0.5	1


==> data/coo2.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
0.25	0.25
0.75	0.25
0.25	0.75
-0.25	0.25
0.75	0.75
0.5	0.75
0.75	0.5
-0.75	0.25
0.25	-0.75
0.25	-0.25
-0.75	0.75
0.75	0
0.5	0.25
0.625	0.375
0	0.25
0.25	0.5
0.75	-0.25
0.25	0
0.375	0.125
0.625	0.125
0.125	0.375
-0.25	0.75
0.125	0.125
0.75	-0.75
-0.125	0.125
-0.125	0.375
0	0.75
-0.25	0.5
0.375	0.375
0.5	0.375
0.875	0.375
0.75	0.375
0.625	0.875
0.625	0.625
0.375	0.625
0	0.125
0.25	0.375
0.5	-0.25
-0.125	0.25
0.375	0.25
0.5625	0.4375
0.6875	0.4375
0.625	0.5
0.625	0.75
0.5	0.625
0.25	0.625
0.125	0.625
0.375	0.5
0.25	-0.125
0.375	-0.125
0.125	0
0.125	-0.125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
1	0.5
0.5	1
-0.5	0
0.5	-1
0	-0.5
0.75	1
-1	0.5
1	0.75
-0.5	1
1	-0.5
1	0.25
0	-0.25
-0.25	0


==> data/coo3.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
0.25	0.25
0.75	0.25
0.25	0.75
-0.25	0.25
0.75	0.75
0.5	0.75
0.75	0.5
-0.75	0.25
0.25	-0.75
0.25	-0.25
-0.75	0.75
0.75	0
0.5	0.25
0.625	0.375
0	0.25
0.25	0.5
0.75	-0.25
0.25	0
0.375	0.125
0.625	0.125
0.125	0.375
-0.25	0.75
0.125	0.125
0.75	-0.75
-0.125	0.125
-0.125	0.375
0	0.75
-0.25	0.5
0.375	0.375
0.5	0.375
0.875	0.375
0.75	0.375
0.625	0.875
0.625	0.625
0.375	0.625
0	0.125
0.25	0.375
0.5	-0.25
-0.125	0.25
0.375	0.25
0.5625	0.4375
0.6875	0.4375
0.625	0.5
0.625	0.75
0.5	0.625
0.25	0.625
0.125	0.625
0.375	0.5
0.25	-0.125
0.375	-0.125
0.125	0
0.125	-0.125
-0.5	0.25
-0.5	0.75
0.4375	0.4375
0.5	0.4375
0.5625	0.3125
0.625	0.25
0.625	0.4375
0.5625	0.5625
0.5625	0.6875
0.4375	0.6875
0.4375	0.5625
0.75	-0.5
0.25	-0.5
0.53125	0.40625
0.5625	0.375
0.53125	0.46875
0.5625	0.5
0.5625	0.625
0.5	0.5625
0.4375	0.625
0.375	0.75
-0.625	0.125
-0.875	0.125
-0.625	0.875
-0.875	0.875
0.59375	0.46875
0.375	0.875
0.125	-0.875
0.875	-0.625
0.875	-0.875
0.125	-0.625
-0.375	0.125
-0.25	0.125
-0.0625	0.0625
-0.0625	0.1875
0.0625	0.0625
0.1875	0.0625
0.25	0.125
0.875	0.625
0.53125	0.53125
0.875	0.875
0.75	0.875
0.46875	0.59375
0.125	0.25
0.4375	0.5
0.1875	-0.0625
0.125	-0.375
-0.0625	0.125
0.125	0.0625
0.875	0.75
0.5	0.53125
0.46875	0.5625
0.46875	0.53125
0.0625	0.125
0.0625	0.1875
0.125	-0.25
-0.1875	0.0625
0	0.0625
0.125	-0.0625
0.0625	0
0.0625	-0.1875
0.0625	-0.0625
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
1	0.5
0.5	1
-0.5	0
0.5	-1
0	-0.5
0.75	1
-1	0.5
1	0.75
-0.5	1
1	-0.5
1	0.25
0	-0.25
-0.25	0
-0.75	0
-1	0.75
0.25	-1
1	-0.75
0.25	1
0	-0.75
0.75	-1
-1	0.25
-0.75	1
0	-0.125
1	0.625
0.875	1
1	0.875
-0.125	0


==> data/coo4.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
0.25	0.25
0.75	0.25
0.25	0.75
-0.25	0.25
0.75	0.75
0.5	0.75
0.75	0.5
-0.75	0.25
0.25	-0.75
0.25	-0.25
-0.75	0.75
0.75	0
0.5	0.25
0.625	0.375
0	0.25
0.25	0.5
0.75	-0.25
0.25	0
0.375	0.125
0.625	0.125
0.125	0.375
-0.25	0.75
0.125	0.125
0.75	-0.75
-0.125	0.125
-0.125	0.375
0	0.75
-0.25	0.5
0.375	0.375
0.5	0.375
0.875	0.375
0.75	0.375
0.625	0.875
0.625	0.625
0.375	0.625
0	0.125
0.25	0.375
0.5	-0.25
-0.125	0.25
0.375	0.25
0.5625	0.4375
0.6875	0.4375
0.625	0.5
0.625	0.75
0.5	0.625
0.25	0.625
0.125	0.625
0.375	0.5
0.25	-0.125
0.375	-0.125
0.125	0
0.125	-0.125
-0.5	0.25
-0.5	0.75
0.4375	0.4375
0.5	0.4375
0.5625	0.3125
0.625	0.25
0.625	0.4375
0.5625	0.5625
0.5625	0.6875
0.4375	0.6875
0.4375	0.5625
0.75	-0.5
0.25	-0.5
0.53125	0.40625
0.5625	0.375
0.53125	0.46875
0.5625	0.5
0.5625	0.625
0.5	0.5625
0.4375	0.625
0.375	0.75
-0.625	0.125
-0.875	0.125
-0.625	0.875
-0.875	0.875
0.59375	0.46875
0.375	0.875
0.125	-0.875
0.875	-0.625
0.875	-0.875
0.125	-0.625
-0.375	0.125
-0.25	0.125
-0.0625	0.0625
-0.0625	0.1875
0.0625	0.0625
0.1875	0.0625
0.25	0.125
0.875	0.625
0.53125	0.53125
0.875	0.875
0.75	0.875
0.46875	0.59375
0.125	0.25
0.4375	0.5
0.1875	-0.0625
0.125	-0.375
-0.0625	0.125
0.125	0.0625
0.875	0.75
0.5	0.53125
0.46875	0.5625
0.46875	0.53125
0.0625	0.125
0.0625	0.1875
0.125	-0.25
-0.1875	0.0625
0	0.0625
0.125	-0.0625
0.0625	0
0.0625	-0.1875
0.0625	-0.0625
-0.625	0.375
-0.125	0.0625
-0.03125	0.03125
-0.125	0.625
-0.375	0.875
-0.875	0.375
-0.875	0.25
-0.75	0.5
0.46875	0.46875
0.5	0.46875
0.53125	0.4375
0.875	0.125
0.53125	0.5
0.4375	0.53125
0.375	0.5625
0.3125	0.5625
0.125	0.875
0.40625	0.46875
0.3125	0.4375
0.625	-0.875
0.75	-0.875
0.5	-0.75
0.625	-0.625
0.875	-0.125
0.625	-0.125
0.0625	-0.125
-0.125	0.75
-0.625	0.625
-0.875	0.75
0.515625	0.453125
0.515625	0.484375
0.484375	0.515625
0.453125	0.515625
0.40625	0.53125
0.46875	0.5
0.4375	0.46875
0.375	0.4375
0.375	-0.625
0.25	-0.875
-0.09375	0.03125
0	0.875
-0.125	0.875
-0.875	0.625
0.875	0
0.375	-0.875
0.875	-0.375
0.75	-0.125
0.03125	-0.09375
0.03125	-0.03125
-0.75	0.125
-0.0625	0.03125
-0.375	0.25
-0.375	0.375
-0.03125	0.09375
-0.25	0.625
-0.375	0.625
-0.75	0.875
-0.9375	0.8125
0.03125	0.03125
0.09375	0.03125
0.03125	0.09375
0.1875	-0.9375
0.875	-0.75
0.75	-0.375
0.625	-0.375
0.03125	0
0.09375	-0.03125
0.375	-0.25
0.375	-0.375
0.03125	-0.0625
0.125	-0.75
0.375	-0.5
-0.5	0.375
-0.25	0.375
-0.015625	0.046875
-0.03125	0.0625
-0.375	0.5
0.0625	0.03125
0.03125	0.0625
0.625	-0.5
0.625	-0.25
0.046875	-0.015625
0.5	-0.375
0.25	-0.375
-0.8125	0.0625
-0.9375	0.0625
-0.046875	0.015625
-0.015625	0.015625
-0.8125	0.9375
-0.9375	0.9375
-0.9375	0.1875
0	0.03125
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.8125
0.9375	-0.9375
0.0625	-0.03125
0.015625	-0.046875
0.015625	-0.015625
0.0625	-0.8125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
1	0.5
0.5	1
-0.5	0
0.5	-1
0	-0.5
0.75	1
-1	0.5
1	0.75
-0.5	1
1	-0.5
1	0.25
0	-0.25
-0.25	0
-0.75	0
-1	0.75
0.25	-1
1	-0.75
0.25	1
0	-0.75
0.75	-1
-1	0.25
-0.75	1
0	-0.125
1	0.625
0.875	1
1	0.875
-0.125	0
-0.25	1
0	-0.0625
-1	0.375
0.625	-1
1	-0.25
0.375	-1
-1	0.625
-0.0625	0
-0.875	0
-1	0.875
0.125	-1
1	-0.875
0	-0.03125
0	-0.875
0.875	-1
-1	0.125
-0.875	1
-0.03125	0


==> data/ele1.dat <==
8	9	0
0	9	3
10	0	3
10	11	0
11	8	0
4	1	5
9	4	5
4	12	6
1	4	6
16	1	6
12	16	6
13	1	16
1	13	17
17	10	7
1	17	7
3	1	7
10	3	7
3	9	5
1	3	5
14	15	2
15	12	2
2	12	4
9	2	4
9	14	2


==> data/ele2.dat <==
67	0	12
57	67	12
8	67	77
77	58	29
8	77	29
0	67	8
32	8	30
3	32	30
0	8	32
29	19	43
8	29	43
29	58	40
19	29	40
19	3	30
30	8	43
19	30	43
26	3	31
59	26	31
26	0	32
3	26	32
73	0	26
59	73	26
73	60	15
0	73	15
71	0	15
60	71	15
71	57	12
0	71	12
23	17	44
5	23	44
4	17	23
33	17	34
1	33	34
33	5	44
17	33	44
22	5	27
27	58	55
22	27	55
22	4	23
5	22	23
16	6	24
4	16	24
61	6	16
17	6	18
34	18	45
1	34	45
17	18	34
17	4	24
6	17	24
35	11	36
6	35	36
65	11	35
47	18	46
11	47	46
47	1	45
18	47	45
18	6	36
36	11	46
18	36	46
6	61	75
75	65	35
6	75	35
9	65	72
62	9	72
11	9	38
38	1	47
11	38	47
65	9	11
37	10	48
9	37	48
66	10	37
38	10	49
1	38	49
38	9	48
10	38	48
9	62	70
70	66	37
9	70	37
66	59	7
10	7	39
39	1	49
10	39	49
66	7	10
51	20	50
7	51	50
3	20	51
39	20	52
1	39	52
39	7	50
20	39	50
7	59	31
31	3	51
7	31	51
19	5	25
3	19	25
27	19	40
58	27	40
5	19	27
33	20	41
5	33	41
33	1	52
20	33	52
20	3	25
25	5	41
20	25	41
68	2	13
63	68	13
68	64	28
2	68	28
74	2	28
64	74	28
74	61	21
2	74	21
21	4	42
2	21	42
21	61	16
4	21	16
54	22	53
14	54	53
4	22	54
56	22	55
58	56	55
56	14	53
22	56	53
14	2	42
42	4	54
14	42	54
69	2	14
76	14	56
58	76	56
69	14	76
69	63	13
2	69	13


==> data/ele3.dat <==
57	12	78
129	57	78
0	12	57
140	12	79
119	140	79
140	129	78
12	140	78
88	139	89
8	88	89
129	139	88
153	29	113
139	153	113
153	120	90
29	153	90
29	8	89
89	139	113
29	89	113
8	0	57
57	129	88
8	57	88
32	8	30
3	32	30
0	8	32
43	29	91
19	43	91
8	29	43
90	40	104
29	90	104
90	120	114
40	90	114
40	19	91
91	29	104
40	91	104
19	3	30
30	8	43
19	30	43
26	3	31
121	26	31
26	0	32
3	26	32
26	135	58
0	26	58
121	135	26
148	15	80
135	148	80
148	122	81
15	148	81
15	0	58
58	135	80
15	58	80
133	0	15
141	15	81
122	141	81
133	15	141
12	133	147
147	119	79
12	147	79
0	133	12
23	17	44
5	23	44
4	17	23
33	17	34
59	34	60
1	59	60
33	34	59
33	5	44
17	33	44
94	27	93
22	94	93
5	27	94
92	55	105
27	92	105
92	120	116
55	92	116
55	22	93
93	27	105
55	93	105
22	4	23
23	5	94
22	23	94
16	6	24
4	16	24
123	6	16
62	18	61
17	62	61
6	18	62
71	45	70
34	71	70
18	45	71
60	45	72
1	60	72
60	34	70
45	60	70
34	17	61
61	18	71
34	61	71
17	4	24
24	6	62
17	24	62
35	11	36
6	35	36
127	11	35
46	47	63
18	46	63
11	47	46
73	45	82
47	73	82
73	1	72
45	73	72
45	18	63
63	47	82
45	63	82
18	6	36
36	11	46
18	36	46
6	123	137
137	127	35
6	137	35
95	134	106
9	95	106
95	127	150
134	95	150
97	134	152
124	97	152
97	9	106
134	97	106
11	9	38
47	38	64
73	64	96
1	73	96
47	64	73
11	38	47
11	127	95
9	11	95
37	10	48
9	37	48
128	10	37
65	49	74
38	65	74
10	49	65
64	49	75
96	75	107
1	96	107
64	75	96
64	38	74
49	64	74
38	9	48
48	10	65
38	48	65
97	132	98
9	97	98
97	124	151
132	97	151
132	128	37
37	9	98
132	37	98
144	7	83
128	144	83
121	7	144
77	39	66
10	77	66
7	39	77
76	67	99
49	76	99
39	67	76
109	75	108
67	109	108
109	1	107
75	109	107
75	49	99
99	67	108
75	99	108
49	10	66
66	39	76
49	66	76
10	128	83
83	7	77
10	83	77
51	20	50
7	51	50
3	20	51
39	20	52
67	52	101
101	1	109
67	101	109
39	52	67
39	7	50
20	39	50
7	121	31
31	3	51
7	31	51
25	19	100
5	25	100
3	19	25
111	40	110
27	111	110
19	40	111
92	40	114
120	92	114
92	27	110
40	92	110
27	5	100
100	19	111
27	100	111
33	20	41
5	33	41
52	33	59
59	1	101
52	59	101
20	33	52
20	3	25
25	5	41
20	25	41
130	2	13
142	13	84
125	142	84
130	13	142
28	130	146
146	126	86
28	146	86
2	130	28
68	28	85
136	68	85
2	28	68
143	28	86
126	143	86
143	136	85
28	143	85
136	123	21
21	2	68
136	21	68
21	4	42
2	21	42
21	123	16
4	21	16
54	22	53
14	54	53
4	22	54
102	55	115
56	102	115
22	55	102
118	55	116
120	118	116
118	56	115
55	118	115
56	14	53
53	22	102
56	53	102
14	2	42
42	4	54
14	42	54
69	14	103
131	69	103
2	14	69
112	56	117
138	112	117
14	56	112
149	56	118
120	149	118
149	138	117
56	149	117
138	131	103
103	14	112
138	103	112
145	13	87
131	145	87
145	125	84
13	145	84
13	2	69
69	131	87
13	69	87


==> data/ele4.dat <==
57	12	78
229	57	78
119	57	191
0	119	191
12	57	119
168	79	203
240	168	203
12	79	168
262	79	204
219	262	204
262	240	203
79	262	203
240	229	78
78	12	168
240	78	168
88	239	89
8	88	89
229	239	88
113	253	120
29	113	120
239	253	113
158	261	169
90	158	169
253	261	158
271	121	205
261	271	205
271	220	206
121	271	206
121	90	169
169	261	205
121	169	205
90	29	120
120	253	158
90	120	158
29	8	89
89	239	113
29	89	113
171	57	170
8	171	170
171	0	191
57	171	191
57	229	88
88	8	170
57	88	170
30	32	192
8	30	192
3	32	30
171	32	195
0	171	195
171	8	192
32	171	192
43	29	91
19	43	91
8	29	43
104	90	172
40	104	172
29	90	104
194	121	193
114	194	193
90	121	194
210	121	206
220	210	206
210	114	193
121	210	193
114	40	172
172	90	194
114	172	194
40	19	91
91	29	104
40	91	104
19	3	30
30	8	43
19	30	43
122	31	145
26	122	145
3	31	122
160	31	159
221	160	159
160	26	145
31	160	145
174	32	173
26	174	173
174	0	195
32	174	195
32	3	122
122	26	173
32	122	173
58	26	123
235	58	123
58	0	174
26	58	174
254	26	160
221	254	160
254	235	123
26	254	123
80	248	175
15	80	175
235	248	80
270	81	207
248	270	207
270	222	208
81	270	208
81	15	175
175	248	207
81	175	207
58	15	146
0	58	146
58	235	80
15	58	80
126	15	161
233	126	161
126	0	146
15	126	146
147	81	176
241	147	176
15	81	147
263	81	208
222	263	208
263	241	176
81	263	176
161	241	260
233	161	260
161	15	147
241	161	147
124	247	125
12	124	125
124	233	256
247	124	256
269	79	209
247	269	209
269	219	204
79	269	204
79	12	125
125	247	209
79	125	209
126	12	119
0	126	119
126	233	124
12	126	124
23	17	44
5	23	44
4	17	23
33	17	34
59	34	60
127	60	128
1	127	128
59	60	127
33	34	59
33	5	44
17	33	44
94	27	93
22	94	93
5	27	94
105	92	178
55	105	178
27	92	105
177	116	196
92	177	196
177	220	184
116	177	184
116	55	178
178	92	196
116	178	196
55	22	93
93	27	105
55	93	105
22	4	23
23	5	94
22	23	94
16	6	24
4	16	24
130	16	162
223	130	162
6	16	130
62	18	61
17	62	61
6	18	62
71	45	70
34	71	70
18	45	71
129	72	148
60	129	148
45	72	129
128	72	149
1	128	149
128	60	148
72	128	148
60	34	70
70	45	129
60	70	129
34	17	61
61	18	71
34	61	71
17	4	24
24	6	62
17	24	62
35	11	36
6	35	36
227	11	35
46	47	63
18	46	63
11	47	46
73	45	82
47	73	82
72	73	131
131	1	149
72	131	149
45	73	72
45	18	63
63	47	82
45	63	82
18	6	36
36	11	46
18	36	46
237	6	130
223	237	130
237	227	35
6	237	35
95	234	106
9	95	106
95	227	250
234	95	250
97	234	252
224	97	252
97	9	106
234	97	106
11	9	38
47	38	64
73	64	96
96	1	131
73	96	131
47	64	73
11	38	47
11	227	95
9	11	95
37	10	48
9	37	48
228	10	37
65	49	74
38	65	74
10	49	65
64	49	75
96	75	107
1	96	107
64	75	96
64	38	74
49	64	74
38	9	48
48	10	65
38	48	65
97	232	98
9	97	98
97	224	251
232	97	251
232	228	37
37	9	98
232	37	98
244	7	83
228	244	83
244	221	135
7	244	135
77	39	66
10	77	66
7	39	77
76	67	99
49	76	99
39	67	76
109	75	108
67	109	108
107	109	150
1	107	150
75	109	107
75	49	99
99	67	108
75	99	108
49	10	66
66	39	76
49	66	76
10	228	83
83	7	77
10	83	77
51	20	50
7	51	50
3	20	51
134	52	133
39	134	133
20	52	134
152	101	132
67	152	132
52	101	152
153	109	151
101	153	151
153	1	150
109	153	150
109	67	132
132	101	151
109	132	151
67	39	133
133	52	152
67	133	152
39	7	50
50	20	134
39	50	134
31	7	135
135	221	159
31	135	159
31	3	51
7	31	51
25	19	100
5	25	100
3	19	25
111	40	110
27	111	110
19	40	111
179	114	197
92	179	197
40	114	179
177	114	210
220	177	210
177	92	197
114	177	197
92	27	110
110	40	179
92	110	179
27	5	100
100	19	111
27	100	111
41	33	137
20	41	137
5	33	41
155	59	136
52	155	136
33	59	155
127	101	154
59	127	154
127	1	153
101	127	153
101	52	136
136	59	154
101	136	154
52	20	137
137	33	155
52	137	155
20	3	25
25	5	41
20	25	41
140	13	163
230	140	163
140	2	156
13	140	156
157	84	180
242	157	180
13	84	157
264	84	211
225	264	211
264	242	180
84	264	180
163	242	259
230	163	259
163	13	157
242	163	157
138	246	139
28	138	139
138	230	257
246	138	257
268	86	212
246	268	212
268	226	214
86	268	214
86	28	139
139	246	212
86	139	212
140	28	141
2	140	141
140	230	138
28	140	138
68	28	85
236	68	85
141	68	198
2	141	198
28	68	141
181	86	213
243	181	213
28	86	181
265	86	214
226	265	214
265	243	213
86	265	213
243	236	85
85	28	181
243	85	181
258	21	164
236	258	164
258	223	142
21	258	142
183	68	182
21	183	182
183	2	198
68	183	198
68	236	164
164	21	182
68	164	182
143	42	199
21	143	199
4	42	143
183	42	201
2	183	201
183	21	199
42	183	199
142	16	165
21	142	165
142	223	162
16	142	162
16	4	143
143	21	165
16	143	165
54	22	53
14	54	53
4	22	54
102	55	115
56	102	115
22	55	102
185	116	215
118	185	215
55	116	185
184	167	200
116	184	200
184	220	217
167	184	217
167	118	215
215	116	200
167	215	200
118	56	115
115	55	185
118	115	185
56	14	53
53	22	102
56	53	102
187	42	186
14	187	186
187	2	201
42	187	201
42	4	54
54	14	186
42	54	186
103	69	202
14	103	202
231	69	103
187	69	190
2	187	190
187	14	202
69	187	202
112	56	117
238	112	117
14	56	112
144	118	166
249	144	166
56	118	144
188	167	216
255	188	216
118	167	188
266	167	217
220	266	217
266	255	216
167	266	216
255	249	166
166	118	188
255	166	188
249	238	117
117	56	144
249	117	144
238	231	103
103	14	112
238	103	112
87	245	189
13	87	189
231	245	87
267	84	218
245	267	218
267	225	211
84	267	211
84	13	189
189	245	218
84	189	218
69	13	156
156	2	190
69	156	190
69	231	87
13	69	87


==> data/sol1.dat <==
-1	0	0
0	0	0
-0.5	0.5	0.11698542356225
-0.5	0.5	0.11698542356225
0	0	0
0	0.5	0.137713680333506
0	1	0
-0.5	0.5	0.11698542356225
0	0.5	0.137713680333506
0	1	0
-1	1	0
-0.5	0.5	0.11698542356225
-1	1	0
-1	0	0
-0.5	0.5	0.11698542356225
0.5	0	0.137713680333506
0.5	0.5	0.25
0.25	0.25	0.151868983001131
0	0	0
0.5	0	0.137713680333506
0.25	0.25	0.151868983001131
0.5	0	0.137713680333506
1	0	0
0.75	0.25	0.117722720829883
0.5	0.5	0.25
0.5	0	0.137713680333506
0.75	0.25	0.117722720829883
1	0.5	0
0.5	0.5	0.25
0.75	0.25	0.117722720829883
1	0	0
1	0.5	0
0.75	0.25	0.117722720829883
1	1	0
0.5	0.5	0.25
1	0.5	0
0.5	0.5	0.25
1	1	0
0.5	1	0
0.5	1	0
0	1	0
0.25	0.75	0.117722720829883
0.5	0.5	0.25
0.5	1	0
0.25	0.75	0.117722720829883
0	0.5	0.137713680333506
0.5	0.5	0.25
0.25	0.75	0.117722720829883
0	1	0
0	0.5	0.137713680333506
0.25	0.75	0.117722720829883
0	0.5	0.137713680333506
0	0	0
0.25	0.25	0.151868983001131
0.5	0.5	0.25
0	0.5	0.137713680333506
0.25	0.25	0.151868983001131
0	-1	0
1	-1	0
0.5	-0.5	0.11698542356225
1	-1	0
1	0	0
0.5	-0.5	0.11698542356225
0.5	-0.5	0.11698542356225
1	0	0
0.5	0	0.137713680333506
0	0	0
0.5	-0.5	0.11698542356225
0.5	0	0.137713680333506
0	0	0
0	-1	0
0.5	-0.5	0.11698542356225


==> data/sol2.dat <==
-0.5	0	0
-0.5	0.5	0.115668950112246
-0.75	0.25	0.0496589651724697
-1	0	0
-0.5	0	0
-0.75	0.25	0.0496589651724697
-0.25	0.25	0.0944682612987846
-0.5	0	0
-0.25	0	0
-0.25	0	0
0	0	0
-0.125	0.125	0.0630306972965514
-0.25	0.25	0.0944682612987846
-0.25	0	0
-0.125	0.125	0.0630306972965514
-0.5	0.5	0.115668950112246
-0.5	0	0
-0.25	0.25	0.0944682612987846
-0.25	0.5	0.12494742901175
-0.25	0.25	0.0944682612987846
-0.125	0.375	0.12775749757694
0	0.5	0.150462260162771
-0.25	0.5	0.12494742901175
-0.125	0.375	0.12775749757694
-0.5	0.5	0.115668950112246
-0.25	0.25	0.0944682612987846
-0.25	0.5	0.12494742901175
-0.125	0.125	0.0630306972965514
0	0.25	0.124995844683104
-0.125	0.25	0.105154248065139
-0.25	0.25	0.0944682612987846
-0.125	0.125	0.0630306972965514
-0.125	0.25	0.105154248065139
-0.125	0.125	0.0630306972965514
0	0	0
0	0.125	0.079001382001554
0	0.25	0.124995844683104
-0.125	0.125	0.0630306972965514
0	0.125	0.079001382001554
0	0.25	0.124995844683104
0	0.5	0.150462260162771
-0.125	0.375	0.12775749757694
-0.125	0.375	0.12775749757694
-0.25	0.25	0.0944682612987846
-0.125	0.25	0.105154248065139
0	0.25	0.124995844683104
-0.125	0.375	0.12775749757694
-0.125	0.25	0.105154248065139
-0.25	0.75	0.0924155847431508
0	0.5	0.150462260162771
0	0.75	0.103918460868102
0	1	0
-0.25	0.75	0.0924155847431508
0	0.75	0.103918460868102
-0.25	0.75	0.0924155847431508
-0.5	0.5	0.115668950112246
-0.25	0.5	0.12494742901175
0	0.5	0.150462260162771
-0.25	0.75	0.0924155847431508
-0.25	0.5	0.12494742901175
-0.5	1	0
-0.5	0.5	0.115668950112246
-0.25	0.75	0.0924155847431508
0	1	0
-0.5	1	0
-0.25	0.75	0.0924155847431508
-0.5	1	0
-1	1	0
-0.75	0.75	0.0496609144666561
-0.5	0.5	0.115668950112246
-0.5	1	0
-0.75	0.75	0.0496609144666561
-1	0.5	0
-0.5	0.5	0.115668950112246
-0.75	0.75	0.0496609144666561
-1	1	0
-1	0.5	0
-0.75	0.75	0.0496609144666561
-1	0.5	0
-1	0	0
-0.75	0.25	0.0496589651724697
-0.5	0.5	0.115668950112246
-1	0.5	0
-0.75	0.25	0.0496589651724697
0.375	0.125	0.161869142927241
0.5	0.25	0.180129950891983
0.375	0.25	0.178720133037441
0.25	0.25	0.167015505104752
0.375	0.125	0.161869142927241
0.375	0.25	0.178720133037441
0.5	0	0.149575241927783
0.5	0.25	0.180129950891983
0.375	0.125	0.161869142927241
0.375	0.375	0.195458832198291
0.5	0.25	0.180129950891983
0.5	0.375	0.201370786840576
0.5	0.5	0.25
0.375	0.375	0.195458832198291
0.5	0.375	0.201370786840576
0.375	0.375	0.195458832198291
0.25	0.25	0.167015505104752
0.375	0.25	0.178720133037441
0.5	0.25	0.180129950891983
0.375	0.375	0.195458832198291
0.375	0.25	0.178720133037441
0.25	0	0.124835226035887
0.25	0.25	0.167015505104752
0.125	0.125	0.117641942880755
0.125	0.125	0.117641942880755
0	0	0
0.125	0	0.0789379062576682
0.25	0	0.124835226035887
0.125	0.125	0.117641942880755
0.125	0	0.0789379062576682
0.25	0	0.124835226035887
0.5	0	0.149575241927783
0.375	0.125	0.161869142927241
0.25	0.25	0.167015505104752
0.25	0	0.124835226035887
0.375	0.125	0.161869142927241
0.75	0	0.102977714650616
0.75	0.25	0.1202534066976
0.625	0.125	0.143430079156932
0.5	0	0.149575241927783
0.75	0	0.102977714650616
0.625	0.125	0.143430079156932
1	0	0
0.75	0.25	0.1202534066976
0.75	0	0.102977714650616
0.5	0.25	0.180129950891983
0.75	0.25	0.1202534066976
0.625	0.375	0.169678761849701
0.5	0.375	0.201370786840576
0.625	0.375	0.169678761849701
0.5625	0.4375	0.203883202017512
0.5	0.5	0.25
0.5	0.375	0.201370786840576
0.5625	0.4375	0.203883202017512
0.5	0.25	0.180129950891983
0.625	0.375	0.169678761849701
0.5	0.375	0.201370786840576
0.5	0.25	0.180129950891983
0.5	0	0.149575241927783
0.625	0.125	0.143430079156932
0.75	0.25	0.1202534066976
0.5	0.25	0.180129950891983
0.625	0.125	0.143430079156932
0.875	0.375	0.0653843419410068
0.75	0.5	0.117652302621408
0.75	0.375	0.121786107025731
0.75	0.25	0.1202534066976
0.875	0.375	0.0653843419410068
0.75	0.375	0.121786107025731
1	0.5	0
0.75	0.5	0.117652302621408
0.875	0.375	0.0653843419410068
0.625	0.5	0.175403213385313
0.625	0.375	0.169678761849701
0.6875	0.4375	0.147432371661185
0.75	0.5	0.117652302621408
0.625	0.5	0.175403213385313
0.6875	0.4375	0.147432371661185
0.625	0.5	0.175403213385313
0.5	0.5	0.25
0.5625	0.4375	0.203883202017512
0.625	0.375	0.169678761849701
0.625	0.5	0.175403213385313
0.5625	0.4375	0.203883202017512
0.625	0.375	0.169678761849701
0.75	0.25	0.1202534066976
0.75	0.375	0.121786107025731
0.75	0.375	0.121786107025731
0.75	0.5	0.117652302621408
0.6875	0.4375	0.147432371661185
0.625	0.375	0.169678761849701
0.75	0.375	0.121786107025731
0.6875	0.4375	0.147432371661185
0.75	0.25	0.1202534066976
1	0	0
1	0.25	0
1	0.25	0
1	0.5	0
0.875	0.375	0.0653843419410068
0.75	0.25	0.1202534066976
1	0.25	0
0.875	0.375	0.0653843419410068
0.75	0.75	0.0803216257081016
1	0.5	0
1	0.75	0
1	1	0
0.75	0.75	0.0803216257081016
1	0.75	0
0.75	0.5	0.117652302621408
0.75	0.75	0.0803216257081016
0.625	0.625	0.146267382407995
0.625	0.625	0.146267382407995
0.5	0.5	0.25
0.625	0.5	0.175403213385313
0.75	0.5	0.117652302621408
0.625	0.625	0.146267382407995
0.625	0.5	0.175403213385313
1	0.5	0
0.75	0.75	0.0803216257081016
0.75	0.5	0.117652302621408
0.625	0.875	0.0564590356564916
0.5	0.75	0.121997048630861
0.625	0.75	0.103865064545007
0.75	0.75	0.0803216257081016
0.625	0.875	0.0564590356564916
0.625	0.75	0.103865064545007
0.5	1	0
0.5	0.75	0.121997048630861
0.625	0.875	0.0564590356564916
0.625	0.625	0.146267382407995
0.5	0.75	0.121997048630861
0.5	0.625	0.177998138314099
0.5	0.5	0.25
0.625	0.625	0.146267382407995
0.5	0.625	0.177998138314099
0.625	0.625	0.146267382407995
0.75	0.75	0.0803216257081016
0.625	0.75	0.103865064545007
0.5	0.75	0.121997048630861
0.625	0.625	0.146267382407995
0.625	0.75	0.103865064545007
0.75	0.75	0.0803216257081016
1	1	0
0.75	1	0
0.75	1	0
0.5	1	0
0.625	0.875	0.0564590356564916
0.75	0.75	0.0803216257081016
0.75	1	0
0.625	0.875	0.0564590356564916
0.5	1	0
0	1	0
0.25	0.75	0.121539437802903
0.5	0.75	0.121997048630861
0.25	0.75	0.121539437802903
0.375	0.625	0.171789213349205
0.375	0.625	0.171789213349205
0.5	0.5	0.25
0.5	0.625	0.177998138314099
0.5	0.75	0.121997048630861
0.375	0.625	0.171789213349205
0.5	0.625	0.177998138314099
0.5	1	0
0.25	0.75	0.121539437802903
0.5	0.75	0.121997048630861
0.125	0.625	0.145738405953297
0.25	0.5	0.179508154571603
0.25	0.625	0.157248875581829
0.25	0.75	0.121539437802903
0.125	0.625	0.145738405953297
0.25	0.625	0.157248875581829
0	0.5	0.150462260162771
0.25	0.5	0.179508154571603
0.125	0.625	0.145738405953297
0.375	0.625	0.171789213349205
0.25	0.5	0.179508154571603
0.375	0.5	0.202262618760534
0.5	0.5	0.25
0.375	0.625	0.171789213349205
0.375	0.5	0.202262618760534
0.375	0.625	0.171789213349205
0.25	0.75	0.121539437802903
0.25	0.625	0.157248875581829
0.25	0.5	0.179508154571603
0.375	0.625	0.171789213349205
0.25	0.625	0.157248875581829
0.25	0.75	0.121539437802903
0	1	0
0	0.75	0.103918460868102
0	0.75	0.103918460868102
0	0.5	0.150462260162771
0.125	0.625	0.145738405953297
0.25	0.75	0.121539437802903
0	0.75	0.103918460868102
0.125	0.625	0.145738405953297
0	0.25	0.124995844683104
0.25	0.25	0.167015505104752
0.125	0.375	0.162024703361378
0	0.5	0.150462260162771
0	0.25	0.124995844683104
0.125	0.375	0.162024703361378
0.125	0.125	0.117641942880755
0	0.25	0.124995844683104
0	0.125	0.079001382001554
0	0	0
0.125	0.125	0.117641942880755
0	0.125	0.079001382001554
0.25	0.25	0.167015505104752
0	0.25	0.124995844683104
0.125	0.125	0.117641942880755
0.375	0.375	0.195458832198291
0.25	0.5	0.179508154571603
0.25	0.375	0.178603676204502
0.25	0.25	0.167015505104752
0.375	0.375	0.195458832198291
0.25	0.375	0.178603676204502
0.375	0.375	0.195458832198291
0.5	0.5	0.25
0.375	0.5	0.202262618760534
0.25	0.5	0.179508154571603
0.375	0.375	0.195458832198291
0.375	0.5	0.202262618760534
0.25	0.5	0.179508154571603
0	0.5	0.150462260162771
0.125	0.375	0.162024703361378
0.125	0.375	0.162024703361378
0.25	0.25	0.167015505104752
0.25	0.375	0.178603676204502
0.25	0.5	0.179508154571603
0.125	0.375	0.162024703361378
0.25	0.375	0.178603676204502
0.5	-1	0
0.5	-0.5	0.115482260678228
0.25	-0.75	0.0496119318629842
0	-1	0
0.5	-1	0
0.25	-0.75	0.0496119318629842
0.5	-1	0
1	-1	0
0.75	-0.75	0.0496138780089193
0.5	-0.5	0.115482260678228
0.5	-1	0
0.75	-0.75	0.0496138780089193
1	-0.5	0
0.5	-0.5	0.115482260678228
0.75	-0.75	0.0496138780089193
1	-1	0
1	-0.5	0
0.75	-0.75	0.0496138780089193
1	-0.5	0
1	0	0
0.75	-0.25	0.0920610445102505
0.5	-0.5	0.115482260678228
1	-0.5	0
0.75	-0.25	0.0920610445102505
0.75	-0.25	0.0920610445102505
0.5	0	0.149575241927783
0.5	-0.25	0.124572931617213
0.5	-0.5	0.115482260678228
0.75	-0.25	0.0920610445102505
0.5	-0.25	0.124572931617213
0.75	-0.25	0.0920610445102505
1	0	0
0.75	0	0.102977714650616
0.5	0	0.149575241927783
0.75	-0.25	0.0920610445102505
0.75	0	0.102977714650616
0.375	-0.125	0.127344275341349
0.25	0	0.124835226035887
0.25	-0.125	0.104940370653159
0.25	-0.25	0.0942804832195099
0.375	-0.125	0.127344275341349
0.25	-0.125	0.104940370653159
0.5	0	0.149575241927783
0.25	0	0.124835226035887
0.375	-0.125	0.127344275341349
0.125	-0.125	0.0629376963979142
0.25	0	0.124835226035887
0.125	0	0.0789379062576682
0	0	0
0.125	-0.125	0.0629376963979142
0.125	0	0.0789379062576682
0.125	-0.125	0.0629376963979142
0.25	-0.25	0.0942804832195099
0.25	-0.125	0.104940370653159
0.25	0	0.124835226035887
0.125	-0.125	0.0629376963979142
0.25	-0.125	0.104940370653159
0.25	-0.25	0.0942804832195099
0.5	-0.5	0.115482260678228
0.5	-0.25	0.124572931617213
0.5	-0.25	0.124572931617213
0.5	0	0.149575241927783
0.375	-0.125	0.127344275341349
0.25	-0.25	0.0942804832195099
0.5	-0.25	0.124572931617213
0.375	-0.125	0.127344275341349
0	-0.5	0
0.5	-0.5	0.115482260678228
0.25	-0.25	0.0942804832195099
0	-0.25	0
0.25	-0.25	0.0942804832195099
0.125	-0.125	0.0629376963979142
0	0	0
0	-0.25	0
0.125	-0.125	0.0629376963979142
0	-0.5	0
0.25	-0.25	0.0942804832195099
0	-0.25	0
0	-0.5	0
0	-1	0
0.25	-0.75	0.0496119318629842
0.5	-0.5	0.115482260678228
0	-0.5	0
0.25	-0.75	0.0496119318629842


==> data/sol3.dat <==
-0.5	0.25	0.0803825470235895
-0.75	0.25	0.0538761992571551
-0.625	0.125	0.0387646276865938
-0.5	0	0
-0.5	0.25	0.0803825470235895
-0.625	0.125	0.0387646276865938
-0.5	0.5	0.111105874034164
-0.75	0.25	0.0538761992571551
-0.5	0.25	0.0803825470235895
-0.75	0	0
-0.75	0.25	0.0538761992571551
-0.875	0.125	0.0186696873036746
-1	0	0
-0.75	0	0
-0.875	0.125	0.0186696873036746
-0.75	0	0
-0.5	0	0
-0.625	0.125	0.0387646276865938
-0.75	0.25	0.0538761992571551
-0.75	0	0
-0.625	0.125	0.0387646276865938
-0.375	0.125	0.0524303841718573
-0.25	0	0
-0.25	0.125	0.0578359265354441
-0.25	0.25	0.101377970177764
-0.375	0.125	0.0524303841718573
-0.25	0.125	0.0578359265354441
-0.5	0	0
-0.25	0	0
-0.375	0.125	0.0524303841718573
-0.125	0	0
-0.125	0.125	0.0684897762240701
-0.1875	0.0625	0.0328826001700677
-0.25	0	0
-0.125	0	0
-0.1875	0.0625	0.0328826001700677
-0.125	0	0
0	0	0
-0.0625	0.0625	0.0416903891974162
-0.125	0.125	0.0684897762240701
-0.125	0	0
-0.0625	0.0625	0.0416903891974162
-0.125	0.125	0.0684897762240701
-0.25	0.25	0.101377970177764
-0.25	0.125	0.0578359265354441
-0.25	0.125	0.0578359265354441
-0.25	0	0
-0.1875	0.0625	0.0328826001700677
-0.125	0.125	0.0684897762240701
-0.25	0.125	0.0578359265354441
-0.1875	0.0625	0.0328826001700677
-0.25	0.25	0.101377970177764
-0.5	0.5	0.111105874034164
-0.5	0.25	0.0803825470235895
-0.5	0.25	0.0803825470235895
-0.5	0	0
-0.375	0.125	0.0524303841718573
-0.25	0.25	0.101377970177764
-0.5	0.25	0.0803825470235895
-0.375	0.125	0.0524303841718573
-0.25	0.5	0.127279452871977
-0.25	0.25	0.101377970177764
-0.125	0.375	0.131341063967525
0	0.5	0.151549546641885
-0.25	0.5	0.127279452871977
-0.125	0.375	0.131341063967525
-0.5	0.5	0.111105874034164
-0.25	0.25	0.101377970177764
-0.25	0.5	0.127279452871977
-0.125	0.25	0.110354310211235
-0.125	0.125	0.0684897762240701
-0.0625	0.1875	0.0993508625070771
0	0.25	0.129404884773895
-0.125	0.25	0.110354310211235
-0.0625	0.1875	0.0993508625070771
-0.25	0.25	0.101377970177764
-0.125	0.125	0.0684897762240701
-0.125	0.25	0.110354310211235
-0.0625	0.0625	0.0416903891974162
0	0.125	0.0868901786298966
-0.0625	0.125	0.0747551128905893
-0.125	0.125	0.0684897762240701
-0.0625	0.0625	0.0416903891974162
-0.0625	0.125	0.0747551128905893
-0.0625	0.0625	0.0416903891974162
0	0	0
0	0.0625	0.0525639438933277
0	0.125	0.0868901786298966
-0.0625	0.0625	0.0416903891974162
0	0.0625	0.0525639438933277
0	0.125	0.0868901786298966
0	0.25	0.129404884773895
-0.0625	0.1875	0.0993508625070771
-0.0625	0.1875	0.0993508625070771
-0.125	0.125	0.0684897762240701
-0.0625	0.125	0.0747551128905893
0	0.125	0.0868901786298966
-0.0625	0.1875	0.0993508625070771
-0.0625	0.125	0.0747551128905893
0	0.25	0.129404884773895
0	0.5	0.151549546641885
-0.125	0.375	0.131341063967525
-0.125	0.375	0.131341063967525
-0.25	0.25	0.101377970177764
-0.125	0.25	0.110354310211235
0	0.25	0.129404884773895
-0.125	0.375	0.131341063967525
-0.125	0.25	0.110354310211235
-0.25	0.75	0.0986193797284109
0	0.5	0.151549546641885
0	0.75	0.104911577051328
0	1	0
-0.25	0.75	0.0986193797284109
0	0.75	0.104911577051328
-0.25	0.75	0.0986193797284109
-0.5	0.5	0.111105874034164
-0.25	0.5	0.127279452871977
0	0.5	0.151549546641885
-0.25	0.75	0.0986193797284109
-0.25	0.5	0.127279452871977
-0.25	0.75	0.0986193797284109
-0.5	1	0
-0.5	0.75	0.0791272214735639
-0.5	0.5	0.111105874034164
-0.25	0.75	0.0986193797284109
-0.5	0.75	0.0791272214735639
0	1	0
-0.5	1	0
-0.25	0.75	0.0986193797284109
-0.75	1	0
-0.75	0.75	0.0536055422781967
-0.625	0.875	0.0383817308918005
-0.5	1	0
-0.75	1	0
-0.625	0.875	0.0383817308918005
-0.75	1	0
-1	1	0
-0.875	0.875	0.0186018666617085
-0.75	0.75	0.0536055422781967
-0.75	1	0
-0.875	0.875	0.0186018666617085
-0.75	0.75	0.0536055422781967
-0.5	0.5	0.111105874034164
-0.5	0.75	0.0791272214735639
-0.5	0.75	0.0791272214735639
-0.5	1	0
-0.625	0.875	0.0383817308918005
-0.75	0.75	0.0536055422781967
-0.5	0.75	0.0791272214735639
-0.625	0.875	0.0383817308918005
-1	0.5	0
-0.5	0.5	0.111105874034164
-0.75	0.75	0.0536055422781967
-1	0.75	0
-0.75	0.75	0.0536055422781967
-0.875	0.875	0.0186018666617085
-1	1	0
-1	0.75	0
-0.875	0.875	0.0186018666617085
-1	0.5	0
-0.75	0.75	0.0536055422781967
-1	0.75	0
-0.75	0.25	0.0538761992571551
-1	0.5	0
-1	0.25	0
-1	0.25	0
-1	0	0
-0.875	0.125	0.0186696873036746
-0.75	0.25	0.0538761992571551
-1	0.25	0
-0.875	0.125	0.0186696873036746
-0.5	0.5	0.111105874034164
-1	0.5	0
-0.75	0.25	0.0538761992571551
0.375	0.125	0.162164373960921
0.5	0.25	0.175648199022849
0.375	0.25	0.176922341098757
0.25	0.25	0.167079230857049
0.375	0.125	0.162164373960921
0.375	0.25	0.176922341098757
0.5	0	0.151632749490094
0.5	0.25	0.175648199022849
0.375	0.125	0.162164373960921
0.375	0.375	0.192396184146781
0.5	0.25	0.175648199022849
0.5	0.375	0.193630607088772
0.4375	0.4375	0.203788123306397
0.5	0.375	0.193630607088772
0.5	0.4375	0.212342275795694
0.5	0.5	0.25
0.4375	0.4375	0.203788123306397
0.5	0.4375	0.212342275795694
0.375	0.375	0.192396184146781
0.5	0.375	0.193630607088772
0.4375	0.4375	0.203788123306397
0.375	0.375	0.192396184146781
0.25	0.25	0.167079230857049
0.375	0.25	0.176922341098757
0.5	0.25	0.175648199022849
0.375	0.375	0.192396184146781
0.375	0.25	0.176922341098757
0.25	0.125	0.146782304925974
0.125	0.125	0.121330315957231
0.1875	0.0625	0.122125059440927
0.25	0	0.129403725780442
0.25	0.125	0.146782304925974
0.1875	0.0625	0.122125059440927
0.25	0.25	0.167079230857049
0.125	0.125	0.121330315957231
0.25	0.125	0.146782304925974
0.0625	0.0625	0.0790826239368329
0.125	0	0.0868911495934386
0.125	0.0625	0.103006628502925
0.125	0.125	0.121330315957231
0.0625	0.0625	0.0790826239368329
0.125	0.0625	0.103006628502925
0.0625	0.0625	0.0790826239368329
0	0	0
0.0625	0	0.0525645954251869
0.125	0	0.0868911495934386
0.0625	0.0625	0.0790826239368329
0.0625	0	0.0525645954251869
0.125	0	0.0868911495934386
0.25	0	0.129403725780442
0.1875	0.0625	0.122125059440927
0.1875	0.0625	0.122125059440927
0.125	0.125	0.121330315957231
0.125	0.0625	0.103006628502925
0.125	0	0.0868911495934386
0.1875	0.0625	0.122125059440927
0.125	0.0625	0.103006628502925
0.25	0	0.129403725780442
0.5	0	0.151632749490094
0.375	0.125	0.162164373960921
0.375	0.125	0.162164373960921
0.25	0.25	0.167079230857049
0.25	0.125	0.146782304925974
0.25	0	0.129403725780442
0.375	0.125	0.162164373960921
0.25	0.125	0.146782304925974
0.75	0	0.105040490241913
0.75	0.25	0.118581907962589
0.625	0.125	0.144828872212204
0.5	0	0.151632749490094
0.75	0	0.105040490241913
0.625	0.125	0.144828872212204
1	0	0
0.75	0.25	0.118581907962589
0.75	0	0.105040490241913
0.625	0.25	0.154723942429157
0.625	0.375	0.165333385794589
0.5625	0.3125	0.174584120054104
0.5	0.25	0.175648199022849
0.625	0.25	0.154723942429157
0.5625	0.3125	0.174584120054104
0.75	0.25	0.118581907962589
0.625	0.375	0.165333385794589
0.625	0.25	0.154723942429157
0.5625	0.375	0.183274982846712
0.5625	0.4375	0.194833224689258
0.53125	0.40625	0.196345925251782
0.5	0.375	0.193630607088772
0.5625	0.375	0.183274982846712
0.53125	0.40625	0.196345925251782
0.625	0.375	0.165333385794589
0.5625	0.4375	0.194833224689258
0.5625	0.375	0.183274982846712
0.5	0.4375	0.212342275795694
0.5625	0.4375	0.194833224689258
0.53125	0.46875	0.21875
0.5	0.5	0.25
0.5	0.4375	0.212342275795694
0.53125	0.46875	0.21875
0.5	0.4375	0.212342275795694
0.5	0.375	0.193630607088772
0.53125	0.40625	0.196345925251782
0.5625	0.4375	0.194833224689258
0.5	0.4375	0.212342275795694
0.53125	0.40625	0.196345925251782
0.5	0.375	0.193630607088772
0.5	0.25	0.175648199022849
0.5625	0.3125	0.174584120054104
0.5625	0.3125	0.174584120054104
0.625	0.375	0.165333385794589
0.5625	0.375	0.183274982846712
0.5	0.375	0.193630607088772
0.5625	0.3125	0.174584120054104
0.5625	0.375	0.183274982846712
0.5	0.25	0.175648199022849
0.5	0	0.151632749490094
0.625	0.125	0.144828872212204
0.625	0.125	0.144828872212204
0.75	0.25	0.118581907962589
0.625	0.25	0.154723942429157
0.5	0.25	0.175648199022849
0.625	0.125	0.144828872212204
0.625	0.25	0.154723942429157
0.875	0.375	0.0651030716593588
0.75	0.5	0.119567759208172
0.75	0.375	0.120531883561118
0.75	0.25	0.118581907962589
0.875	0.375	0.0651030716593588
0.75	0.375	0.120531883561118
1	0.5	0
0.75	0.5	0.119567759208172
0.875	0.375	0.0651030716593588
0.6875	0.4375	0.145582225428302
0.625	0.5	0.168840345507206
0.625	0.4375	0.169933392637036
0.625	0.375	0.165333385794589
0.6875	0.4375	0.145582225428302
0.625	0.4375	0.169933392637036
0.75	0.5	0.119567759208172
0.625	0.5	0.168840345507206
0.6875	0.4375	0.145582225428302
0.5625	0.5	0.202595516625014
0.5625	0.4375	0.194833224689258
0.59375	0.46875	0.184376311573573
0.625	0.5	0.168840345507206
0.5625	0.5	0.202595516625014
0.59375	0.46875	0.184376311573573
0.5625	0.5	0.202595516625014
0.5	0.5	0.25
0.53125	0.46875	0.21875
0.5625	0.4375	0.194833224689258
0.5625	0.5	0.202595516625014
0.53125	0.46875	0.21875
0.5625	0.4375	0.194833224689258
0.625	0.375	0.165333385794589
0.625	0.4375	0.169933392637036
0.625	0.4375	0.169933392637036
0.625	0.5	0.168840345507206
0.59375	0.46875	0.184376311573573
0.5625	0.4375	0.194833224689258
0.625	0.4375	0.169933392637036
0.59375	0.46875	0.184376311573573
0.625	0.375	0.165333385794589
0.75	0.25	0.118581907962589
0.75	0.375	0.120531883561118
0.75	0.375	0.120531883561118
0.75	0.5	0.119567759208172
0.6875	0.4375	0.145582225428302
0.625	0.375	0.165333385794589
0.75	0.375	0.120531883561118
0.6875	0.4375	0.145582225428302
0.75	0.25	0.118581907962589
1	0	0
1	0.25	0
1	0.25	0
1	0.5	0
0.875	0.375	0.0651030716593588
0.75	0.25	0.118581907962589
1	0.25	0
0.875	0.375	0.0651030716593588
0.875	0.625	0.0555857283332921
1	0.75	0
0.875	0.75	0.0427579074565347
0.75	0.75	0.0783976178566882
0.875	0.625	0.0555857283332921
0.875	0.75	0.0427579074565347
0.875	0.625	0.0555857283332921
1	0.5	0
1	0.625	0
1	0.75	0
0.875	0.625	0.0555857283332921
1	0.625	0
0.875	0.875	0.0266397602251662
1	0.75	0
1	0.875	0
1	1	0
0.875	0.875	0.0266397602251662
1	0.875	0
0.875	0.875	0.0266397602251662
0.75	0.75	0.0783976178566882
0.875	0.75	0.0427579074565347
1	0.75	0
0.875	0.875	0.0266397602251662
0.875	0.75	0.0427579074565347
0.75	0.5	0.119567759208172
0.75	0.75	0.0783976178566882
0.625	0.625	0.142465149242275
0.625	0.5	0.168840345507206
0.625	0.625	0.142465149242275
0.5625	0.5625	0.1875
0.5625	0.5	0.202595516625014
0.5625	0.5625	0.1875
0.53125	0.53125	0.21875
0.5	0.5	0.25
0.5625	0.5	0.202595516625014
0.53125	0.53125	0.21875
0.625	0.5	0.168840345507206
0.5625	0.5625	0.1875
0.5625	0.5	0.202595516625014
0.75	0.5	0.119567759208172
0.625	0.625	0.142465149242275
0.625	0.5	0.168840345507206
0.75	0.5	0.119567759208172
1	0.5	0
0.875	0.625	0.0555857283332921
0.75	0.75	0.0783976178566882
0.75	0.5	0.119567759208172
0.875	0.625	0.0555857283332921
0.625	0.875	0.0564598156849105
0.5	0.75	0.118495062693296
0.625	0.75	0.102789946335165
0.75	0.75	0.0783976178566882
0.625	0.875	0.0564598156849105
0.625	0.75	0.102789946335165
0.5	1	0
0.5	0.75	0.118495062693296
0.625	0.875	0.0564598156849105
0.5625	0.6875	0.135399062590563
0.5	0.625	0.16916464361776
0.5625	0.625	0.15928391998712
0.625	0.625	0.142465149242275
0.5625	0.6875	0.135399062590563
0.5625	0.625	0.15928391998712
0.5	0.75	0.118495062693296
0.5	0.625	0.16916464361776
0.5625	0.6875	0.135399062590563
0.5625	0.5625	0.1875
0.5	0.625	0.16916464361776
0.5	0.5625	0.202299196804527
0.53125	0.53125	0.21875
0.5	0.5625	0.202299196804527
0.5	0.53125	0.225367632104957
0.5	0.5	0.25
0.53125	0.53125	0.21875
0.5	0.53125	0.225367632104957
0.5625	0.5625	0.1875
0.5	0.5625	0.202299196804527
0.53125	0.53125	0.21875
0.5625	0.5625	0.1875
0.625	0.625	0.142465149242275
0.5625	0.625	0.15928391998712
0.5	0.625	0.16916464361776
0.5625	0.5625	0.1875
0.5625	0.625	0.15928391998712
0.625	0.625	0.142465149242275
0.75	0.75	0.0783976178566882
0.625	0.75	0.102789946335165
0.625	0.75	0.102789946335165
0.5	0.75	0.118495062693296
0.5625	0.6875	0.135399062590563
0.625	0.625	0.142465149242275
0.625	0.75	0.102789946335165
0.5625	0.6875	0.135399062590563
0.875	0.875	0.0266397602251662
0.75	1	0
0.75	0.875	0.0429776829563868
0.75	0.75	0.0783976178566882
0.875	0.875	0.0266397602251662
0.75	0.875	0.0429776829563868
0.875	0.875	0.0266397602251662
1	1	0
0.875	1	0
0.75	1	0
0.875	0.875	0.0266397602251662
0.875	1	0
0.75	1	0
0.5	1	0
0.625	0.875	0.0564598156849105
0.625	0.875	0.0564598156849105
0.75	0.75	0.0783976178566882
0.75	0.875	0.0429776829563868
0.75	1	0
0.625	0.875	0.0564598156849105
0.75	0.875	0.0429776829563868
0.25	1	0
0.25	0.75	0.118254482326479
0.375	0.875	0.064885855176179
0.5	1	0
0.25	1	0
0.375	0.875	0.064885855176179
0	1	0
0.25	0.75	0.118254482326479
0.25	1	0
0.375	0.75	0.120366417128783
0.375	0.625	0.166318187346423
0.4375	0.6875	0.145509002741732
0.5	0.75	0.118495062693296
0.375	0.75	0.120366417128783
0.4375	0.6875	0.145509002741732
0.25	0.75	0.118254482326479
0.375	0.625	0.166318187346423
0.375	0.75	0.120366417128783
0.4375	0.625	0.17022345606905
0.4375	0.5625	0.19416559211391
0.46875	0.59375	0.184795582633782
0.5	0.625	0.16916464361776
0.4375	0.625	0.17022345606905
0.46875	0.59375	0.184795582633782
0.375	0.625	0.166318187346423
0.4375	0.5625	0.19416559211391
0.4375	0.625	0.17022345606905
0.46875	0.53125	0.21875
0.5	0.5625	0.202299196804527
0.46875	0.5625	0.200258517748013
0.4375	0.5625	0.19416559211391
0.46875	0.53125	0.21875
0.46875	0.5625	0.200258517748013
0.46875	0.53125	0.21875
0.5	0.5	0.25
0.5	0.53125	0.225367632104957
0.5	0.5625	0.202299196804527
0.46875	0.53125	0.21875
0.5	0.53125	0.225367632104957
0.5	0.5625	0.202299196804527
0.5	0.625	0.16916464361776
0.46875	0.59375	0.184795582633782
0.46875	0.59375	0.184795582633782
0.4375	0.5625	0.19416559211391
0.46875	0.5625	0.200258517748013
0.5	0.5625	0.202299196804527
0.46875	0.59375	0.184795582633782
0.46875	0.5625	0.200258517748013
0.5	0.625	0.16916464361776
0.5	0.75	0.118495062693296
0.4375	0.6875	0.145509002741732
0.4375	0.6875	0.145509002741732
0.375	0.625	0.166318187346423
0.4375	0.625	0.17022345606905
0.5	0.625	0.16916464361776
0.4375	0.6875	0.145509002741732
0.4375	0.625	0.17022345606905
0.5	0.75	0.118495062693296
0.5	1	0
0.375	0.875	0.064885855176179
0.375	0.875	0.064885855176179
0.25	0.75	0.118254482326479
0.375	0.75	0.120366417128783
0.5	0.75	0.118495062693296
0.375	0.875	0.064885855176179
0.375	0.75	0.120366417128783
0.125	0.625	0.144567282366444
0.25	0.5	0.175990270578791
0.25	0.625	0.153884666242883
0.25	0.75	0.118254482326479
0.125	0.625	0.144567282366444
0.25	0.625	0.153884666242883
0	0.5	0.151549546641885
0.25	0.5	0.175990270578791
0.125	0.625	0.144567282366444
0.375	0.625	0.166318187346423
0.25	0.5	0.175990270578791
0.375	0.5	0.193649828565441
0.4375	0.5625	0.19416559211391
0.375	0.5	0.193649828565441
0.4375	0.5	0.211162820372913
0.4375	0.5	0.211162820372913
0.5	0.5	0.25
0.46875	0.53125	0.21875
0.4375	0.5625	0.19416559211391
0.4375	0.5	0.211162820372913
0.46875	0.53125	0.21875
0.375	0.625	0.166318187346423
0.375	0.5	0.193649828565441
0.4375	0.5625	0.19416559211391
0.375	0.625	0.166318187346423
0.25	0.75	0.118254482326479
0.25	0.625	0.153884666242883
0.25	0.5	0.175990270578791
0.375	0.625	0.166318187346423
0.25	0.625	0.153884666242883
0.25	0.75	0.118254482326479
0	1	0
0	0.75	0.104911577051328
0	0.75	0.104911577051328
0	0.5	0.151549546641885
0.125	0.625	0.144567282366444
0.25	0.75	0.118254482326479
0	0.75	0.104911577051328
0.125	0.625	0.144567282366444
0.125	0.375	0.16221456755251
0	0.25	0.129404884773895
0.125	0.25	0.146795945994776
0.25	0.25	0.167079230857049
0.125	0.375	0.16221456755251
0.125	0.25	0.146795945994776
0	0.5	0.151549546641885
0	0.25	0.129404884773895
0.125	0.375	0.16221456755251
0.0625	0.1875	0.122128809776267
0	0.125	0.0868901786298966
0.0625	0.125	0.103007322731023
0.125	0.125	0.121330315957231
0.0625	0.1875	0.122128809776267
0.0625	0.125	0.103007322731023
0	0.25	0.129404884773895
0	0.125	0.0868901786298966
0.0625	0.1875	0.122128809776267
0.0625	0.0625	0.0790826239368329
0	0.125	0.0868901786298966
0	0.0625	0.0525639438933277
0	0	0
0.0625	0.0625	0.0790826239368329
0	0.0625	0.0525639438933277
0.0625	0.0625	0.0790826239368329
0.125	0.125	0.121330315957231
0.0625	0.125	0.103007322731023
0	0.125	0.0868901786298966
0.0625	0.0625	0.0790826239368329
0.0625	0.125	0.103007322731023
0.125	0.125	0.121330315957231
0.25	0.25	0.167079230857049
0.125	0.25	0.146795945994776
0.125	0.25	0.146795945994776
0	0.25	0.129404884773895
0.0625	0.1875	0.122128809776267
0.125	0.125	0.121330315957231
0.125	0.25	0.146795945994776
0.0625	0.1875	0.122128809776267
0.375	0.375	0.192396184146781
0.25	0.5	0.175990270578791
0.25	0.375	0.177020659407657
0.25	0.25	0.167079230857049
0.375	0.375	0.192396184146781
0.25	0.375	0.177020659407657
0.375	0.5	0.193649828565441
0.375	0.375	0.192396184146781
0.4375	0.4375	0.203788123306397
0.4375	0.4375	0.203788123306397
0.5	0.5	0.25
0.4375	0.5	0.211162820372913
0.375	0.5	0.193649828565441
0.4375	0.4375	0.203788123306397
0.4375	0.5	0.211162820372913
0.25	0.5	0.175990270578791
0.375	0.375	0.192396184146781
0.375	0.5	0.193649828565441
0.25	0.5	0.175990270578791
0	0.5	0.151549546641885
0.125	0.375	0.16221456755251
0.125	0.375	0.16221456755251
0.25	0.25	0.167079230857049
0.25	0.375	0.177020659407657
0.25	0.5	0.175990270578791
0.125	0.375	0.16221456755251
0.25	0.375	0.177020659407657
0.5	-1	0
0.5	-0.5	0.111124202834071
0.25	-0.75	0.0538809918759742
0.25	-1	0
0.25	-0.75	0.0538809918759742
0.125	-0.875	0.0186708883789212
0	-1	0
0.25	-1	0
0.125	-0.875	0.0186708883789212
0.5	-1	0
0.25	-0.75	0.0538809918759742
0.25	-1	0
0.75	-0.75	0.0536122530948704
0.5	-1	0
0.75	-1	0
0.75	-1	0
1	-1	0
0.875	-0.875	0.0186035480978311
0.75	-0.75	0.0536122530948704
0.75	-1	0
0.875	-0.875	0.0186035480978311
0.5	-0.5	0.111124202834071
0.5	-1	0
0.75	-0.75	0.0536122530948704
0.75	-0.5	0.0791460244171756
0.75	-0.75	0.0536122530948704
0.875	-0.625	0.0383881232513511
1	-0.5	0
0.75	-0.5	0.0791460244171756
0.875	-0.625	0.0383881232513511
0.5	-0.5	0.111124202834071
0.75	-0.75	0.0536122530948704
0.75	-0.5	0.0791460244171756
1	-0.75	0
0.75	-0.75	0.0536122530948704
0.875	-0.875	0.0186035480978311
1	-1	0
1	-0.75	0
0.875	-0.875	0.0186035480978311
1	-0.75	0
1	-0.5	0
0.875	-0.625	0.0383881232513511
0.75	-0.75	0.0536122530948704
1	-0.75	0
0.875	-0.625	0.0383881232513511
1	-0.5	0
1	0	0
0.75	-0.25	0.098666184779081
0.75	-0.25	0.098666184779081
0.5	-0.5	0.111124202834071
0.75	-0.5	0.0791460244171756
1	-0.5	0
0.75	-0.25	0.098666184779081
0.75	-0.5	0.0791460244171756
0.75	-0.25	0.098666184779081
0.5	0	0.151632749490094
0.5	-0.25	0.127317519688833
0.5	-0.5	0.111124202834071
0.75	-0.25	0.098666184779081
0.5	-0.25	0.127317519688833
0.75	-0.25	0.098666184779081
1	0	0
0.75	0	0.105040490241913
0.5	0	0.151632749490094
0.75	-0.25	0.098666184779081
0.75	0	0.105040490241913
0.375	-0.125	0.131377256851697
0.25	0	0.129403725780442
0.25	-0.125	0.110369433556043
0.25	-0.25	0.101395018011913
0.375	-0.125	0.131377256851697
0.25	-0.125	0.110369433556043
0.5	0	0.151632749490094
0.25	0	0.129403725780442
0.375	-0.125	0.131377256851697
0.1875	-0.0625	0.0993559504035473
0.125	0	0.0868911495934386
0.125	-0.0625	0.0747583532556608
0.125	-0.125	0.0684950370299083
0.1875	-0.0625	0.0993559504035473
0.125	-0.0625	0.0747583532556608
0.25	0	0.129403725780442
0.125	0	0.0868911495934386
0.1875	-0.0625	0.0993559504035473
0.0625	-0.0625	0.041692021883826
0.125	0	0.0868911495934386
0.0625	0	0.0525645954251869
0	0	0
0.0625	-0.0625	0.041692021883826
0.0625	0	0.0525645954251869
0.0625	-0.0625	0.041692021883826
0.125	-0.125	0.0684950370299083
0.125	-0.0625	0.0747583532556608
0.125	0	0.0868911495934386
0.0625	-0.0625	0.041692021883826
0.125	-0.0625	0.0747583532556608
0.125	-0.125	0.0684950370299083
0.25	-0.25	0.101395018011913
0.25	-0.125	0.110369433556043
0.25	-0.125	0.110369433556043
0.25	0	0.129403725780442
0.1875	-0.0625	0.0993559504035473
0.125	-0.125	0.0684950370299083
0.25	-0.125	0.110369433556043
0.1875	-0.0625	0.0993559504035473
0.25	-0.25	0.101395018011913
0.5	-0.5	0.111124202834071
0.5	-0.25	0.127317519688833
0.5	-0.25	0.127317519688833
0.5	0	0.151632749490094
0.375	-0.125	0.131377256851697
0.25	-0.25	0.101395018011913
0.5	-0.25	0.127317519688833
0.375	-0.125	0.131377256851697
0.25	-0.5	0.0803924482553201
0.25	-0.25	0.101395018011913
0.125	-0.375	0.0524368425551809
0	-0.5	0
0.25	-0.5	0.0803924482553201
0.125	-0.375	0.0524368425551809
0.5	-0.5	0.111124202834071
0.25	-0.25	0.101395018011913
0.25	-0.5	0.0803924482553201
0.125	-0.25	0.0578432601682302
0.125	-0.125	0.0684950370299083
0.0625	-0.1875	0.0328857516437467
0	-0.25	0
0.125	-0.25	0.0578432601682302
0.0625	-0.1875	0.0328857516437467
0.25	-0.25	0.101395018011913
0.125	-0.125	0.0684950370299083
0.125	-0.25	0.0578432601682302
0	-0.125	0
0.125	-0.125	0.0684950370299083
0.0625	-0.0625	0.041692021883826
0	0	0
0	-0.125	0
0.0625	-0.0625	0.041692021883826
0	-0.125	0
0	-0.25	0
0.0625	-0.1875	0.0328857516437467
0.125	-0.125	0.0684950370299083
0	-0.125	0
0.0625	-0.1875	0.0328857516437467
0	-0.25	0
0	-0.5	0
0.125	-0.375	0.0524368425551809
0.125	-0.375	0.0524368425551809
0.25	-0.25	0.101395018011913
0.125	-0.25	0.0578432601682302
0	-0.25	0
0.125	-0.375	0.0524368425551809
0.125	-0.25	0.0578432601682302
0	-0.75	0
0.25	-0.75	0.0538809918759742
0.125	-0.625	0.0387683106275202
0	-0.5	0
0	-0.75	0
0.125	-0.625	0.0387683106275202
0	-0.75	0
0	-1	0
0.125	-0.875	0.0186708883789212
0.25	-0.75	0.0538809918759742
0	-0.75	0
0.125	-0.875	0.0186708883789212
0.25	-0.75	0.0538809918759742
0.5	-0.5	0.111124202834071
0.25	-0.5	0.0803924482553201
0.25	-0.5	0.0803924482553201
0	-0.5	0
0.125	-0.625	0.0387683106275202
0.25	-0.75	0.0538809918759742
0.25	-0.5	0.0803924482553201
0.125	-0.625	0.0387683106275202


==> data/sol4.dat <==
-0.5	0.25	0.0822523246908351
-0.75	0.25	0.0552095964364244
-0.625	0.125	0.0408620075259654
-0.5	0	0
-0.5	0.25	0.0822523246908351
-0.625	0.125	0.0408620075259654
-0.625	0.375	0.0853648184201248
-0.5	0.25	0.0822523246908351
-0.5	0.375	0.0991396560780561
-0.5	0.5	0.106965614859433
-0.625	0.375	0.0853648184201248
-0.5	0.375	0.0991396560780561
-0.75	0.25	0.0552095964364244
-0.5	0.25	0.0822523246908351
-0.625	0.375	0.0853648184201248
-0.75	0.125	0.0327741381624726
-0.875	0.125	0.0201578918666342
-0.8125	0.0625	0.0145344457557381
-0.75	0	0
-0.75	0.125	0.0327741381624726
-0.8125	0.0625	0.0145344457557381
-0.75	0.25	0.0552095964364244
-0.875	0.125	0.0201578918666342
-0.75	0.125	0.0327741381624726
-0.875	0	0
-0.875	0.125	0.0201578918666342
-0.9375	0.0625	0.00634107781337328
-1	0	0
-0.875	0	0
-0.9375	0.0625	0.00634107781337328
-0.875	0	0
-0.75	0	0
-0.8125	0.0625	0.0145344457557381
-0.875	0.125	0.0201578918666342
-0.875	0	0
-0.8125	0.0625	0.0145344457557381
-0.75	0	0
-0.5	0	0
-0.625	0.125	0.0408620075259654
-0.625	0.125	0.0408620075259654
-0.75	0.25	0.0552095964364244
-0.75	0.125	0.0327741381624726
-0.75	0	0
-0.625	0.125	0.0408620075259654
-0.75	0.125	0.0327741381624726
-0.375	0.125	0.0521251077798577
-0.25	0	0
-0.25	0.125	0.0575251810493787
-0.25	0.25	0.0998072831643657
-0.375	0.125	0.0521251077798577
-0.25	0.125	0.0575251810493787
-0.5	0	0
-0.25	0	0
-0.375	0.125	0.0521251077798577
-0.1875	0.0625	0.0334451866923781
-0.125	0	0
-0.125	0.0625	0.0367325983609238
-0.125	0.125	0.0686351756543202
-0.1875	0.0625	0.0334451866923781
-0.125	0.0625	0.0367325983609238
-0.25	0	0
-0.125	0	0
-0.1875	0.0625	0.0334451866923781
-0.09375	0.03125	0.0205616362405736
-0.0625	0	0
-0.0625	0.03125	0.0225268027793507
-0.0625	0.0625	0.0433709026622897
-0.09375	0.03125	0.0205616362405736
-0.0625	0.03125	0.0225268027793507
-0.125	0	0
-0.0625	0	0
-0.09375	0.03125	0.0205616362405736
-0.03125	0	0
-0.03125	0.03125	0.0264144442133911
-0.046875	0.015625	0.0123166677246734
-0.0625	0	0
-0.03125	0	0
-0.046875	0.015625	0.0123166677246734
-0.03125	0	0
0	0	0
-0.015625	0.015625	0.0153235689946794
-0.03125	0.03125	0.0264144442133911
-0.03125	0	0
-0.015625	0.015625	0.0153235689946794
-0.03125	0.03125	0.0264144442133911
-0.0625	0.0625	0.0433709026622897
-0.0625	0.03125	0.0225268027793507
-0.0625	0.03125	0.0225268027793507
-0.0625	0	0
-0.046875	0.015625	0.0123166677246734
-0.03125	0.03125	0.0264144442133911
-0.0625	0.03125	0.0225268027793507
-0.046875	0.015625	0.0123166677246734
-0.0625	0.0625	0.0433709026622897
-0.125	0.125	0.0686351756543202
-0.125	0.0625	0.0367325983609238
-0.125	0.0625	0.0367325983609238
-0.125	0	0
-0.09375	0.03125	0.0205616362405736
-0.0625	0.0625	0.0433709026622897
-0.125	0.0625	0.0367325983609238
-0.09375	0.03125	0.0205616362405736
-0.125	0.125	0.0686351756543202
-0.25	0.25	0.0998072831643657
-0.25	0.125	0.0575251810493787
-0.25	0.125	0.0575251810493787
-0.25	0	0
-0.1875	0.0625	0.0334451866923781
-0.125	0.125	0.0686351756543202
-0.25	0.125	0.0575251810493787
-0.1875	0.0625	0.0334451866923781
-0.375	0.375	0.111565924940081
-0.5	0.25	0.0822523246908351
-0.375	0.25	0.0890392886660272
-0.25	0.25	0.0998072831643657
-0.375	0.375	0.111565924940081
-0.375	0.25	0.0890392886660272
-0.375	0.375	0.111565924940081
-0.5	0.5	0.106965614859433
-0.5	0.375	0.0991396560780561
-0.5	0.25	0.0822523246908351
-0.375	0.375	0.111565924940081
-0.5	0.375	0.0991396560780561
-0.5	0.25	0.0822523246908351
-0.5	0	0
-0.375	0.125	0.0521251077798577
-0.375	0.125	0.0521251077798577
-0.25	0.25	0.0998072831643657
-0.375	0.25	0.0890392886660272
-0.5	0.25	0.0822523246908351
-0.375	0.125	0.0521251077798577
-0.375	0.25	0.0890392886660272
-0.125	0.375	0.133713651812158
-0.25	0.5	0.127745446595555
-0.25	0.375	0.120809470161145
-0.25	0.25	0.0998072831643657
-0.125	0.375	0.133713651812158
-0.25	0.375	0.120809470161145
0	0.5	0.152925302144537
-0.25	0.5	0.127745446595555
-0.125	0.375	0.133713651812158
-0.375	0.375	0.111565924940081
-0.25	0.5	0.127745446595555
-0.375	0.5	0.116459945356907
-0.5	0.5	0.106965614859433
-0.375	0.375	0.111565924940081
-0.375	0.5	0.116459945356907
-0.375	0.375	0.111565924940081
-0.25	0.25	0.0998072831643657
-0.25	0.375	0.120809470161145
-0.25	0.5	0.127745446595555
-0.375	0.375	0.111565924940081
-0.25	0.375	0.120809470161145
-0.125	0.25	0.111043807821251
-0.125	0.125	0.0686351756543202
-0.0625	0.1875	0.100537310480769
0	0.25	0.130784650630582
-0.125	0.25	0.111043807821251
-0.0625	0.1875	0.100537310480769
-0.25	0.25	0.0998072831643657
-0.125	0.125	0.0686351756543202
-0.125	0.25	0.111043807821251
-0.0625	0.125	0.0761250269303887
-0.0625	0.0625	0.0433709026622897
-0.03125	0.09375	0.0663658645963071
0	0.125	0.089348075384449
-0.0625	0.125	0.0761250269303887
-0.03125	0.09375	0.0663658645963071
-0.125	0.125	0.0686351756543202
-0.0625	0.0625	0.0433709026622897
-0.0625	0.125	0.0761250269303887
-0.03125	0.0625	0.0484616893881451
-0.03125	0.03125	0.0264144442133911
-0.015625	0.046875	0.0417100907002348
0	0.0625	0.0570843699059615
-0.03125	0.0625	0.0484616893881451
-0.015625	0.046875	0.0417100907002348
-0.0625	0.0625	0.0433709026622897
-0.03125	0.03125	0.0264144442133911
-0.03125	0.0625	0.0484616893881451
0	0.03125	0.0345546958095023
-0.03125	0.03125	0.0264144442133911
-0.015625	0.015625	0.0153235689946794
0	0	0
0	0.03125	0.0345546958095023
-0.015625	0.015625	0.0153235689946794
0	0.03125	0.0345546958095023
0	0.0625	0.0570843699059615
-0.015625	0.046875	0.0417100907002348
-0.03125	0.03125	0.0264144442133911
0	0.03125	0.0345546958095023
-0.015625	0.046875	0.0417100907002348
0	0.0625	0.0570843699059615
0	0.125	0.089348075384449
-0.03125	0.09375	0.0663658645963071
-0.03125	0.09375	0.0663658645963071
-0.0625	0.0625	0.0433709026622897
-0.03125	0.0625	0.0484616893881451
0	0.0625	0.0570843699059615
-0.03125	0.09375	0.0663658645963071
-0.03125	0.0625	0.0484616893881451
0	0.125	0.089348075384449
0	0.25	0.130784650630582
-0.0625	0.1875	0.100537310480769
-0.0625	0.1875	0.100537310480769
-0.125	0.125	0.0686351756543202
-0.0625	0.125	0.0761250269303887
0	0.125	0.089348075384449
-0.0625	0.1875	0.100537310480769
-0.0625	0.125	0.0761250269303887
0	0.25	0.130784650630582
0	0.5	0.152925302144537
-0.125	0.375	0.133713651812158
-0.125	0.375	0.133713651812158
-0.25	0.25	0.0998072831643657
-0.125	0.25	0.111043807821251
0	0.25	0.130784650630582
-0.125	0.375	0.133713651812158
-0.125	0.25	0.111043807821251
-0.125	0.625	0.127019720184209
0	0.75	0.107789317214168
-0.125	0.75	0.0992455149460782
-0.25	0.75	0.0949907598511535
-0.125	0.625	0.127019720184209
-0.125	0.75	0.0992455149460782
0	0.5	0.152925302144537
0	0.75	0.107789317214168
-0.125	0.625	0.127019720184209
-0.125	0.875	0.0567770766385546
0	0.75	0.107789317214168
0	0.875	0.0595597164244749
0	1	0
-0.125	0.875	0.0567770766385546
0	0.875	0.0595597164244749
-0.125	0.875	0.0567770766385546
-0.25	0.75	0.0949907598511535
-0.125	0.75	0.0992455149460782
0	0.75	0.107789317214168
-0.125	0.875	0.0567770766385546
-0.125	0.75	0.0992455149460782
-0.375	0.625	0.109156146791537
-0.25	0.5	0.127745446595555
-0.25	0.625	0.117329017667905
-0.25	0.75	0.0949907598511535
-0.375	0.625	0.109156146791537
-0.25	0.625	0.117329017667905
-0.375	0.625	0.109156146791537
-0.5	0.5	0.106965614859433
-0.375	0.5	0.116459945356907
-0.25	0.5	0.127745446595555
-0.375	0.625	0.109156146791537
-0.375	0.5	0.116459945356907
-0.25	0.5	0.127745446595555
0	0.5	0.152925302144537
-0.125	0.625	0.127019720184209
-0.125	0.625	0.127019720184209
-0.25	0.75	0.0949907598511535
-0.25	0.625	0.117329017667905
-0.25	0.5	0.127745446595555
-0.125	0.625	0.127019720184209
-0.25	0.625	0.117329017667905
-0.5	0.75	0.0810445474988221
-0.25	0.75	0.0949907598511535
-0.375	0.875	0.0492102553539685
-0.5	1	0
-0.5	0.75	0.0810445474988221
-0.375	0.875	0.0492102553539685
-0.5	0.75	0.0810445474988221
-0.5	0.5	0.106965614859433
-0.375	0.625	0.109156146791537
-0.25	0.75	0.0949907598511535
-0.5	0.75	0.0810445474988221
-0.375	0.625	0.109156146791537
-0.25	1	0
-0.25	0.75	0.0949907598511535
-0.125	0.875	0.0567770766385546
0	1	0
-0.25	1	0
-0.125	0.875	0.0567770766385546
-0.25	1	0
-0.5	1	0
-0.375	0.875	0.0492102553539685
-0.25	0.75	0.0949907598511535
-0.25	1	0
-0.375	0.875	0.0492102553539685
-0.625	0.875	0.040407917263482
-0.75	1	0
-0.75	0.875	0.0324679278034075
-0.75	0.75	0.0546073216298097
-0.625	0.875	0.040407917263482
-0.75	0.875	0.0324679278034075
-0.5	1	0
-0.75	1	0
-0.625	0.875	0.040407917263482
-0.875	1	0
-0.875	0.875	0.0200362913219715
-0.8125	0.9375	0.0144274608480936
-0.75	1	0
-0.875	1	0
-0.8125	0.9375	0.0144274608480936
-0.875	1	0
-1	1	0
-0.9375	0.9375	0.00631066882700007
-0.875	0.875	0.0200362913219715
-0.875	1	0
-0.9375	0.9375	0.00631066882700007
-0.875	0.875	0.0200362913219715
-0.75	0.75	0.0546073216298097
-0.75	0.875	0.0324679278034075
-0.75	0.875	0.0324679278034075
-0.75	1	0
-0.8125	0.9375	0.0144274608480936
-0.875	0.875	0.0200362913219715
-0.75	0.875	0.0324679278034075
-0.8125	0.9375	0.0144274608480936
-0.5	0.75	0.0810445474988221
-0.75	0.75	0.0546073216298097
-0.625	0.625	0.0837782165187765
-0.5	0.5	0.106965614859433
-0.5	0.75	0.0810445474988221
-0.625	0.625	0.0837782165187765
-0.5	0.75	0.0810445474988221
-0.5	1	0
-0.625	0.875	0.040407917263482
-0.75	0.75	0.0546073216298097
-0.5	0.75	0.0810445474988221
-0.625	0.875	0.040407917263482
-0.75	0.5	0.0716773353414325
-0.75	0.75	0.0546073216298097
-0.875	0.625	0.0378990731315518
-1	0.5	0
-0.75	0.5	0.0716773353414325
-0.875	0.625	0.0378990731315518
-0.75	0.5	0.0716773353414325
-0.5	0.5	0.106965614859433
-0.625	0.625	0.0837782165187765
-0.75	0.75	0.0546073216298097
-0.75	0.5	0.0716773353414325
-0.625	0.625	0.0837782165187765
-0.875	0.75	0.0317985942746272
-0.875	0.875	0.0200362913219715
-0.9375	0.8125	0.0142600449879355
-1	0.75	0
-0.875	0.75	0.0317985942746272
-0.9375	0.8125	0.0142600449879355
-0.75	0.75	0.0546073216298097
-0.875	0.875	0.0200362913219715
-0.875	0.75	0.0317985942746272
-1	0.875	0
-0.875	0.875	0.0200362913219715
-0.9375	0.9375	0.00631066882700007
-1	1	0
-1	0.875	0
-0.9375	0.9375	0.00631066882700007
-1	0.875	0
-1	0.75	0
-0.9375	0.8125	0.0142600449879355
-0.875	0.875	0.0200362913219715
-1	0.875	0
-0.9375	0.8125	0.0142600449879355
-0.875	0.625	0.0378990731315518
-1	0.75	0
-1	0.625	0
-1	0.5	0
-0.875	0.625	0.0378990731315518
-1	0.625	0
-0.875	0.625	0.0378990731315518
-0.75	0.75	0.0546073216298097
-0.875	0.75	0.0317985942746272
-1	0.75	0
-0.875	0.625	0.0378990731315518
-0.875	0.75	0.0317985942746272
-0.875	0.375	0.0380294892938998
-1	0.25	0
-0.875	0.25	0.032018455486248
-0.75	0.25	0.0552095964364244
-0.875	0.375	0.0380294892938998
-0.875	0.25	0.032018455486248
-0.875	0.375	0.0380294892938998
-1	0.5	0
-1	0.375	0
-1	0.25	0
-0.875	0.375	0.0380294892938998
-1	0.375	0
-1	0.125	0
-0.875	0.125	0.0201578918666342
-0.9375	0.1875	0.0143454363618094
-1	0.25	0
-1	0.125	0
-0.9375	0.1875	0.0143454363618094
-1	0.125	0
-1	0	0
-0.9375	0.0625	0.00634107781337328
-0.875	0.125	0.0201578918666342
-1	0.125	0
-0.9375	0.0625	0.00634107781337328
-0.875	0.125	0.0201578918666342
-0.75	0.25	0.0552095964364244
-0.875	0.25	0.032018455486248
-0.875	0.25	0.032018455486248
-1	0.25	0
-0.9375	0.1875	0.0143454363618094
-0.875	0.125	0.0201578918666342
-0.875	0.25	0.032018455486248
-0.9375	0.1875	0.0143454363618094
-0.75	0.5	0.0716773353414325
-0.75	0.25	0.0552095964364244
-0.625	0.375	0.0853648184201248
-0.5	0.5	0.106965614859433
-0.75	0.5	0.0716773353414325
-0.625	0.375	0.0853648184201248
-0.75	0.5	0.0716773353414325
-1	0.5	0
-0.875	0.375	0.0380294892938998
-0.75	0.25	0.0552095964364244
-0.75	0.5	0.0716773353414325
-0.875	0.375	0.0380294892938998
0.375	0.125	0.163262458374407
0.5	0.25	0.176263166397193
0.375	0.25	0.177595228750396
0.25	0.25	0.168208694040098
0.375	0.125	0.163262458374407
0.375	0.25	0.177595228750396
0.5	0	0.153041234576806
0.5	0.25	0.176263166397193
0.375	0.125	0.163262458374407
0.375	0.375	0.192238453343912
0.5	0.25	0.176263166397193
0.5	0.375	0.193452077630539
0.4375	0.4375	0.204498334766372
0.5	0.375	0.193452077630539
0.5	0.4375	0.209728161484189
0.46875	0.46875	0.21875
0.5	0.4375	0.209728161484189
0.5	0.46875	0.226164929793923
0.5	0.5	0.25
0.46875	0.46875	0.21875
0.5	0.46875	0.226164929793923
0.4375	0.4375	0.204498334766372
0.5	0.4375	0.209728161484189
0.46875	0.46875	0.21875
0.375	0.375	0.192238453343912
0.5	0.375	0.193452077630539
0.4375	0.4375	0.204498334766372
0.375	0.375	0.192238453343912
0.25	0.25	0.168208694040098
0.375	0.25	0.177595228750396
0.5	0.25	0.176263166397193
0.375	0.375	0.192238453343912
0.375	0.25	0.177595228750396
0.25	0.125	0.148083716078531
0.125	0.125	0.122813152190972
0.1875	0.0625	0.123667536636279
0.25	0	0.130769353710452
0.25	0.125	0.148083716078531
0.1875	0.0625	0.123667536636279
0.25	0.25	0.168208694040098
0.125	0.125	0.122813152190972
0.25	0.125	0.148083716078531
0.125	0.0625	0.10453544051911
0.0625	0.0625	0.082020570785904
0.09375	0.03125	0.0833777534395472
0.125	0	0.089342273471021
0.125	0.0625	0.10453544051911
0.09375	0.03125	0.0833777534395472
0.125	0.125	0.122813152190972
0.0625	0.0625	0.082020570785904
0.125	0.0625	0.10453544051911
0.03125	0.03125	0.0519930142913793
0.0625	0	0.057082169912275
0.0625	0.03125	0.0687809858139834
0.0625	0.0625	0.082020570785904
0.03125	0.03125	0.0519930142913793
0.0625	0.03125	0.0687809858139834
0.03125	0.03125	0.0519930142913793
0	0	0
0.03125	0	0.0345538329644506
0.0625	0	0.057082169912275
0.03125	0.03125	0.0519930142913793
0.03125	0	0.0345538329644506
0.0625	0	0.057082169912275
0.125	0	0.089342273471021
0.09375	0.03125	0.0833777534395472
0.09375	0.03125	0.0833777534395472
0.0625	0.0625	0.082020570785904
0.0625	0.03125	0.0687809858139834
0.0625	0	0.057082169912275
0.09375	0.03125	0.0833777534395472
0.0625	0.03125	0.0687809858139834
0.125	0	0.089342273471021
0.25	0	0.130769353710452
0.1875	0.0625	0.123667536636279
0.1875	0.0625	0.123667536636279
0.125	0.125	0.122813152190972
0.125	0.0625	0.10453544051911
0.125	0	0.089342273471021
0.1875	0.0625	0.123667536636279
0.125	0.0625	0.10453544051911
0.25	0	0.130769353710452
0.5	0	0.153041234576806
0.375	0.125	0.163262458374407
0.375	0.125	0.163262458374407
0.25	0.25	0.168208694040098
0.25	0.125	0.148083716078531
0.25	0	0.130769353710452
0.375	0.125	0.163262458374407
0.25	0.125	0.148083716078531
0.75	0	0.108023734250642
0.75	0.25	0.119104471537999
0.625	0.125	0.146235264709133
0.5	0	0.153041234576806
0.75	0	0.108023734250642
0.625	0.125	0.146235264709133
0.875	0.125	0.0634094344463815
0.75	0	0.108023734250642
0.875	0	0.0597044682261944
1	0	0
0.875	0.125	0.0634094344463815
0.875	0	0.0597044682261944
0.75	0.25	0.119104471537999
0.75	0	0.108023734250642
0.875	0.125	0.0634094344463815
0.625	0.25	0.155364303224716
0.625	0.375	0.165397161503721
0.5625	0.3125	0.174869512347899
0.5	0.25	0.176263166397193
0.625	0.25	0.155364303224716
0.5625	0.3125	0.174869512347899
0.75	0.25	0.119104471537999
0.625	0.375	0.165397161503721
0.625	0.25	0.155364303224716
0.5625	0.375	0.183215643020273
0.5625	0.4375	0.194047554369647
0.53125	0.40625	0.196240321561508
0.5	0.375	0.193452077630539
0.5625	0.375	0.183215643020273
0.53125	0.40625	0.196240321561508
0.625	0.375	0.165397161503721
0.5625	0.4375	0.194047554369647
0.5625	0.375	0.183215643020273
0.53125	0.4375	0.205102690891405
0.53125	0.46875	0.21875
0.515625	0.453125	0.215017886077784
0.5	0.4375	0.209728161484189
0.53125	0.4375	0.205102690891405
0.515625	0.453125	0.215017886077784
0.5625	0.4375	0.194047554369647
0.53125	0.46875	0.21875
0.53125	0.4375	0.205102690891405
0.5	0.46875	0.226164929793923
0.53125	0.46875	0.21875
0.515625	0.484375	0.234375
0.5	0.5	0.25
0.5	0.46875	0.226164929793923
0.515625	0.484375	0.234375
0.5	0.46875	0.226164929793923
0.5	0.4375	0.209728161484189
0.515625	0.453125	0.215017886077784
0.53125	0.46875	0.21875
0.5	0.46875	0.226164929793923
0.515625	0.453125	0.215017886077784
0.5	0.4375	0.209728161484189
0.5	0.375	0.193452077630539
0.53125	0.40625	0.196240321561508
0.53125	0.40625	0.196240321561508
0.5625	0.4375	0.194047554369647
0.53125	0.4375	0.205102690891405
0.5	0.4375	0.209728161484189
0.53125	0.40625	0.196240321561508
0.53125	0.4375	0.205102690891405
0.5	0.375	0.193452077630539
0.5	0.25	0.176263166397193
0.5625	0.3125	0.174869512347899
0.5625	0.3125	0.174869512347899
0.625	0.375	0.165397161503721
0.5625	0.375	0.183215643020273
0.5	0.375	0.193452077630539
0.5625	0.3125	0.174869512347899
0.5625	0.375	0.183215643020273
0.5	0.25	0.176263166397193
0.5	0	0.153041234576806
0.625	0.125	0.146235264709133
0.625	0.125	0.146235264709133
0.75	0.25	0.119104471537999
0.625	0.25	0.155364303224716
0.5	0.25	0.176263166397193
0.625	0.125	0.146235264709133
0.625	0.25	0.155364303224716
0.875	0.375	0.0652078537777007
0.75	0.5	0.119549971630777
0.75	0.375	0.120687285657986
0.75	0.25	0.119104471537999
0.875	0.375	0.0652078537777007
0.75	0.375	0.120687285657986
1	0.5	0
0.75	0.5	0.119549971630777
0.875	0.375	0.0652078537777007
0.6875	0.4375	0.145546969633349
0.625	0.5	0.168644357185122
0.625	0.4375	0.169718707472059
0.625	0.375	0.165397161503721
0.6875	0.4375	0.145546969633349
0.625	0.4375	0.169718707472059
0.75	0.5	0.119549971630777
0.625	0.5	0.168644357185122
0.6875	0.4375	0.145546969633349
0.5625	0.5	0.202201879429776
0.5625	0.4375	0.194047554369647
0.59375	0.46875	0.183978910655781
0.625	0.5	0.168644357185122
0.5625	0.5	0.202201879429776
0.59375	0.46875	0.183978910655781
0.53125	0.46875	0.21875
0.5625	0.5	0.202201879429776
0.53125	0.5	0.224544216424287
0.53125	0.5	0.224544216424287
0.5	0.5	0.25
0.515625	0.484375	0.234375
0.53125	0.46875	0.21875
0.53125	0.5	0.224544216424287
0.515625	0.484375	0.234375
0.5625	0.4375	0.194047554369647
0.5625	0.5	0.202201879429776
0.53125	0.46875	0.21875
0.5625	0.4375	0.194047554369647
0.625	0.375	0.165397161503721
0.625	0.4375	0.169718707472059
0.625	0.4375	0.169718707472059
0.625	0.5	0.168644357185122
0.59375	0.46875	0.183978910655781
0.5625	0.4375	0.194047554369647
0.625	0.4375	0.169718707472059
0.59375	0.46875	0.183978910655781
0.625	0.375	0.165397161503721
0.75	0.25	0.119104471537999
0.75	0.375	0.120687285657986
0.75	0.375	0.120687285657986
0.75	0.5	0.119549971630777
0.6875	0.4375	0.145546969633349
0.625	0.375	0.165397161503721
0.75	0.375	0.120687285657986
0.6875	0.4375	0.145546969633349
1	0.25	0
0.75	0.25	0.119104471537999
0.875	0.125	0.0634094344463815
1	0	0
1	0.25	0
0.875	0.125	0.0634094344463815
1	0.25	0
1	0.5	0
0.875	0.375	0.0652078537777007
0.75	0.25	0.119104471537999
1	0.25	0
0.875	0.375	0.0652078537777007
0.875	0.625	0.0555687596468701
1	0.75	0
0.875	0.75	0.0427354519124741
0.75	0.75	0.0783382642457603
0.875	0.625	0.0555687596468701
0.875	0.75	0.0427354519124741
0.875	0.625	0.0555687596468701
1	0.5	0
1	0.625	0
1	0.75	0
0.875	0.625	0.0555687596468701
1	0.625	0
0.875	0.875	0.0266257381579543
1	0.75	0
1	0.875	0
1	1	0
0.875	0.875	0.0266257381579543
1	0.875	0
0.875	0.875	0.0266257381579543
0.75	0.75	0.0783382642457603
0.875	0.75	0.0427354519124741
1	0.75	0
0.875	0.875	0.0266257381579543
0.875	0.75	0.0427354519124741
0.75	0.5	0.119549971630777
0.75	0.75	0.0783382642457603
0.625	0.625	0.14235008607325
0.625	0.5	0.168644357185122
0.625	0.625	0.14235008607325
0.5625	0.5625	0.1875
0.5625	0.5	0.202201879429776
0.5625	0.5625	0.1875
0.53125	0.53125	0.21875
0.53125	0.53125	0.21875
0.5	0.5	0.25
0.53125	0.5	0.224544216424287
0.5625	0.5	0.202201879429776
0.53125	0.53125	0.21875
0.53125	0.5	0.224544216424287
0.625	0.5	0.168644357185122
0.5625	0.5625	0.1875
0.5625	0.5	0.202201879429776
0.75	0.5	0.119549971630777
0.625	0.625	0.14235008607325
0.625	0.5	0.168644357185122
0.75	0.5	0.119549971630777
1	0.5	0
0.875	0.625	0.0555687596468701
0.75	0.75	0.0783382642457603
0.75	0.5	0.119549971630777
0.875	0.625	0.0555687596468701
0.625	0.875	0.0563964699249501
0.5	0.75	0.118288928266309
0.625	0.75	0.102672500914568
0.75	0.75	0.0783382642457603
0.625	0.875	0.0563964699249501
0.625	0.75	0.102672500914568
0.5	1	0
0.5	0.75	0.118288928266309
0.625	0.875	0.0563964699249501
0.5625	0.6875	0.135211670623635
0.5	0.625	0.168773594042253
0.5625	0.625	0.159110592607496
0.625	0.625	0.14235008607325
0.5625	0.6875	0.135211670623635
0.5625	0.625	0.159110592607496
0.5	0.75	0.118288928266309
0.5	0.625	0.168773594042253
0.5625	0.6875	0.135211670623635
0.5625	0.5625	0.1875
0.5	0.625	0.168773594042253
0.5	0.5625	0.201863234201782
0.53125	0.53125	0.21875
0.5	0.5625	0.201863234201782
0.5	0.53125	0.224487101619299
0.5	0.5	0.25
0.53125	0.53125	0.21875
0.5	0.53125	0.224487101619299
0.5625	0.5625	0.1875
0.5	0.5625	0.201863234201782
0.53125	0.53125	0.21875
0.5625	0.5625	0.1875
0.625	0.625	0.14235008607325
0.5625	0.625	0.159110592607496
0.5	0.625	0.168773594042253
0.5625	0.5625	0.1875
0.5625	0.625	0.159110592607496
0.625	0.625	0.14235008607325
0.75	0.75	0.0783382642457603
0.625	0.75	0.102672500914568
0.625	0.75	0.102672500914568
0.5	0.75	0.118288928266309
0.5625	0.6875	0.135211670623635
0.625	0.625	0.14235008607325
0.625	0.75	0.102672500914568
0.5625	0.6875	0.135211670623635
0.875	0.875	0.0266257381579543
0.75	1	0
0.75	0.875	0.04294359860931
0.75	0.75	0.0783382642457603
0.875	0.875	0.0266257381579543
0.75	0.875	0.04294359860931
0.875	0.875	0.0266257381579543
1	1	0
0.875	1	0
0.75	1	0
0.875	0.875	0.0266257381579543
0.875	1	0
0.75	1	0
0.5	1	0
0.625	0.875	0.0563964699249501
0.625	0.875	0.0563964699249501
0.75	0.75	0.0783382642457603
0.75	0.875	0.04294359860931
0.75	1	0
0.625	0.875	0.0563964699249501
0.75	0.875	0.04294359860931
0.25	1	0
0.25	0.75	0.118796953365534
0.375	0.875	0.0648894519673033
0.5	1	0
0.25	1	0
0.375	0.875	0.0648894519673033
0.25	1	0
0	1	0
0.125	0.875	0.0632666847856861
0.25	0.75	0.118796953365534
0.25	1	0
0.125	0.875	0.0632666847856861
0.375	0.75	0.12020346686719
0.375	0.625	0.165061615934935
0.4375	0.6875	0.145039248918952
0.5	0.75	0.118288928266309
0.375	0.75	0.12020346686719
0.4375	0.6875	0.145039248918952
0.25	0.75	0.118796953365534
0.375	0.625	0.165061615934935
0.375	0.75	0.12020346686719
0.4375	0.625	0.169537273621036
0.4375	0.5625	0.193523253697165
0.46875	0.59375	0.184294251222026
0.5	0.625	0.168773594042253
0.4375	0.625	0.169537273621036
0.46875	0.59375	0.184294251222026
0.375	0.625	0.165061615934935
0.4375	0.5625	0.193523253697165
0.4375	0.625	0.169537273621036
0.46875	0.53125	0.21875
0.5	0.5625	0.201863234201782
0.46875	0.5625	0.199869689083664
0.4375	0.5625	0.193523253697165
0.46875	0.53125	0.21875
0.46875	0.5625	0.199869689083664
0.5	0.53125	0.224487101619299
0.46875	0.53125	0.21875
0.484375	0.515625	0.234375
0.5	0.5	0.25
0.5	0.53125	0.224487101619299
0.484375	0.515625	0.234375
0.5	0.5625	0.201863234201782
0.46875	0.53125	0.21875
0.5	0.53125	0.224487101619299
0.5	0.5625	0.201863234201782
0.5	0.625	0.168773594042253
0.46875	0.59375	0.184294251222026
0.46875	0.59375	0.184294251222026
0.4375	0.5625	0.193523253697165
0.46875	0.5625	0.199869689083664
0.5	0.5625	0.201863234201782
0.46875	0.59375	0.184294251222026
0.46875	0.5625	0.199869689083664
0.5	0.625	0.168773594042253
0.5	0.75	0.118288928266309
0.4375	0.6875	0.145039248918952
0.4375	0.6875	0.145039248918952
0.375	0.625	0.165061615934935
0.4375	0.625	0.169537273621036
0.5	0.625	0.168773594042253
0.4375	0.6875	0.145039248918952
0.4375	0.625	0.169537273621036
0.5	0.75	0.118288928266309
0.5	1	0
0.375	0.875	0.0648894519673033
0.375	0.875	0.0648894519673033
0.25	0.75	0.118796953365534
0.375	0.75	0.12020346686719
0.5	0.75	0.118288928266309
0.375	0.875	0.0648894519673033
0.375	0.75	0.12020346686719
0.125	0.625	0.145983341892247
0.25	0.5	0.175888025365785
0.25	0.625	0.155050795571035
0.25	0.75	0.118796953365534
0.125	0.625	0.145983341892247
0.25	0.625	0.155050795571035
0	0.5	0.152925302144537
0.25	0.5	0.175888025365785
0.125	0.625	0.145983341892247
0.3125	0.5625	0.174532521722283
0.375	0.5	0.19314678876208
0.375	0.5625	0.182878390159527
0.375	0.625	0.165061615934935
0.3125	0.5625	0.174532521722283
0.375	0.5625	0.182878390159527
0.25	0.5	0.175888025365785
0.375	0.5	0.19314678876208
0.3125	0.5625	0.174532521722283
0.40625	0.53125	0.195979406994006
0.4375	0.5	0.209903401301644
0.4375	0.53125	0.204876469281133
0.4375	0.5625	0.193523253697165
0.40625	0.53125	0.195979406994006
0.4375	0.53125	0.204876469281133
0.375	0.5	0.19314678876208
0.4375	0.5	0.209903401301644
0.40625	0.53125	0.195979406994006
0.46875	0.5	0.226244432085484
0.46875	0.53125	0.21875
0.453125	0.515625	0.215025013464684
0.4375	0.5	0.209903401301644
0.46875	0.5	0.226244432085484
0.453125	0.515625	0.215025013464684
0.46875	0.5	0.226244432085484
0.5	0.5	0.25
0.484375	0.515625	0.234375
0.46875	0.53125	0.21875
0.46875	0.5	0.226244432085484
0.484375	0.515625	0.234375
0.46875	0.53125	0.21875
0.4375	0.5625	0.193523253697165
0.4375	0.53125	0.204876469281133
0.4375	0.53125	0.204876469281133
0.4375	0.5	0.209903401301644
0.453125	0.515625	0.215025013464684
0.46875	0.53125	0.21875
0.4375	0.53125	0.204876469281133
0.453125	0.515625	0.215025013464684
0.4375	0.5625	0.193523253697165
0.375	0.625	0.165061615934935
0.375	0.5625	0.182878390159527
0.375	0.5625	0.182878390159527
0.375	0.5	0.19314678876208
0.40625	0.53125	0.195979406994006
0.4375	0.5625	0.193523253697165
0.375	0.5625	0.182878390159527
0.40625	0.53125	0.195979406994006
0.375	0.625	0.165061615934935
0.25	0.75	0.118796953365534
0.25	0.625	0.155050795571035
0.25	0.625	0.155050795571035
0.25	0.5	0.175888025365785
0.3125	0.5625	0.174532521722283
0.375	0.625	0.165061615934935
0.25	0.625	0.155050795571035
0.3125	0.5625	0.174532521722283
0	0.75	0.107789317214168
0.25	0.75	0.118796953365534
0.125	0.875	0.0632666847856861
0.125	0.875	0.0632666847856861
0	1	0
0	0.875	0.0595597164244749
0	0.75	0.107789317214168
0.125	0.875	0.0632666847856861
0	0.875	0.0595597164244749
0	0.75	0.107789317214168
0	0.5	0.152925302144537
0.125	0.625	0.145983341892247
0.25	0.75	0.118796953365534
0	0.75	0.107789317214168
0.125	0.625	0.145983341892247
0.125	0.375	0.163354533514292
0	0.25	0.130784650630582
0.125	0.25	0.148111910813802
0.25	0.25	0.168208694040098
0.125	0.375	0.163354533514292
0.125	0.25	0.148111910813802
0	0.5	0.152925302144537
0	0.25	0.130784650630582
0.125	0.375	0.163354533514292
0.0625	0.1875	0.123680330065219
0	0.125	0.089348075384449
0.0625	0.125	0.104540178736862
0.125	0.125	0.122813152190972
0.0625	0.1875	0.123680330065219
0.0625	0.125	0.104540178736862
0	0.25	0.130784650630582
0	0.125	0.089348075384449
0.0625	0.1875	0.123680330065219
0.03125	0.09375	0.0833810047869778
0	0.0625	0.0570843699059615
0.03125	0.0625	0.068782348765035
0.0625	0.0625	0.082020570785904
0.03125	0.09375	0.0833810047869778
0.03125	0.0625	0.068782348765035
0	0.125	0.089348075384449
0	0.0625	0.0570843699059615
0.03125	0.09375	0.0833810047869778
0.03125	0.03125	0.0519930142913793
0	0.0625	0.0570843699059615
0	0.03125	0.0345546958095023
0	0	0
0.03125	0.03125	0.0519930142913793
0	0.03125	0.0345546958095023
0.03125	0.03125	0.0519930142913793
0.0625	0.0625	0.082020570785904
0.03125	0.0625	0.068782348765035
0	0.0625	0.0570843699059615
0.03125	0.03125	0.0519930142913793
0.03125	0.0625	0.068782348765035
0.0625	0.0625	0.082020570785904
0.125	0.125	0.122813152190972
0.0625	0.125	0.104540178736862
0.0625	0.125	0.104540178736862
0	0.125	0.089348075384449
0.03125	0.09375	0.0833810047869778
0.0625	0.0625	0.082020570785904
0.0625	0.125	0.104540178736862
0.03125	0.09375	0.0833810047869778
0.125	0.125	0.122813152190972
0.25	0.25	0.168208694040098
0.125	0.25	0.148111910813802
0.125	0.25	0.148111910813802
0	0.25	0.130784650630582
0.0625	0.1875	0.123680330065219
0.125	0.125	0.122813152190972
0.125	0.25	0.148111910813802
0.0625	0.1875	0.123680330065219
0.25	0.375	0.178229786476875
0.375	0.375	0.192238453343912
0.3125	0.4375	0.186882248378765
0.25	0.5	0.175888025365785
0.25	0.375	0.178229786476875
0.3125	0.4375	0.186882248378765
0.25	0.25	0.168208694040098
0.375	0.375	0.192238453343912
0.25	0.375	0.178229786476875
0.375	0.4375	0.19551108152804
0.4375	0.4375	0.204498334766372
0.40625	0.46875	0.201496483739473
0.375	0.5	0.19314678876208
0.375	0.4375	0.19551108152804
0.40625	0.46875	0.201496483739473
0.375	0.375	0.192238453343912
0.4375	0.4375	0.204498334766372
0.375	0.4375	0.19551108152804
0.46875	0.46875	0.21875
0.4375	0.5	0.209903401301644
0.4375	0.46875	0.20882484162723
0.4375	0.4375	0.204498334766372
0.46875	0.46875	0.21875
0.4375	0.46875	0.20882484162723
0.46875	0.46875	0.21875
0.5	0.5	0.25
0.46875	0.5	0.226244432085484
0.4375	0.5	0.209903401301644
0.46875	0.46875	0.21875
0.46875	0.5	0.226244432085484
0.4375	0.5	0.209903401301644
0.375	0.5	0.19314678876208
0.40625	0.46875	0.201496483739473
0.40625	0.46875	0.201496483739473
0.4375	0.4375	0.204498334766372
0.4375	0.46875	0.20882484162723
0.4375	0.5	0.209903401301644
0.40625	0.46875	0.201496483739473
0.4375	0.46875	0.20882484162723
0.375	0.5	0.19314678876208
0.25	0.5	0.175888025365785
0.3125	0.4375	0.186882248378765
0.3125	0.4375	0.186882248378765
0.375	0.375	0.192238453343912
0.375	0.4375	0.19551108152804
0.375	0.5	0.19314678876208
0.3125	0.4375	0.186882248378765
0.375	0.4375	0.19551108152804
0.25	0.5	0.175888025365785
0	0.5	0.152925302144537
0.125	0.375	0.163354533514292
0.125	0.375	0.163354533514292
0.25	0.25	0.168208694040098
0.25	0.375	0.178229786476875
0.25	0.5	0.175888025365785
0.125	0.375	0.163354533514292
0.25	0.375	0.178229786476875
0.5	-0.75	0.0719045826716313
0.25	-0.75	0.0551522458975107
0.375	-0.875	0.0380781603062158
0.5	-1	0
0.5	-0.75	0.0719045826716313
0.375	-0.875	0.0380781603062158
0.5	-0.75	0.0719045826716313
0.5	-0.5	0.105997161011482
0.375	-0.625	0.0851749225033694
0.25	-0.75	0.0551522458975107
0.5	-0.75	0.0719045826716313
0.375	-0.625	0.0851749225033694
0.25	-0.875	0.0320144640878556
0.125	-0.875	0.0201496370031888
0.1875	-0.9375	0.0143423702151759
0.25	-1	0
0.25	-0.875	0.0320144640878556
0.1875	-0.9375	0.0143423702151759
0.25	-0.75	0.0551522458975107
0.125	-0.875	0.0201496370031888
0.25	-0.875	0.0320144640878556
0.125	-1	0
0.125	-0.875	0.0201496370031888
0.0625	-0.9375	0.00633901217173906
0	-1	0
0.125	-1	0
0.0625	-0.9375	0.00633901217173906
0.125	-1	0
0.25	-1	0
0.1875	-0.9375	0.0143423702151759
0.125	-0.875	0.0201496370031888
0.125	-1	0
0.1875	-0.9375	0.0143423702151759
0.375	-0.875	0.0380781603062158
0.25	-1	0
0.375	-1	0
0.5	-1	0
0.375	-0.875	0.0380781603062158
0.375	-1	0
0.375	-0.875	0.0380781603062158
0.25	-0.75	0.0551522458975107
0.25	-0.875	0.0320144640878556
0.25	-1	0
0.375	-0.875	0.0380781603062158
0.25	-0.875	0.0320144640878556
0.625	-0.875	0.0380221399428424
0.75	-1	0
0.75	-0.875	0.0319178106047542
0.75	-0.75	0.0548973998217973
0.625	-0.875	0.0380221399428424
0.75	-0.875	0.0319178106047542
0.625	-0.875	0.0380221399428424
0.5	-1	0
0.625	-1	0
0.75	-1	0
0.625	-0.875	0.0380221399428424
0.625	-1	0
0.875	-1	0
0.875	-0.875	0.0200809427822807
0.8125	-0.9375	0.0143010309782962
0.75	-1	0
0.875	-1	0
0.8125	-0.9375	0.0143010309782962
0.875	-1	0
1	-1	0
0.9375	-0.9375	0.00632183727161513
0.875	-0.875	0.0200809427822807
0.875	-1	0
0.9375	-0.9375	0.00632183727161513
0.875	-0.875	0.0200809427822807
0.75	-0.75	0.0548973998217973
0.75	-0.875	0.0319178106047542
0.75	-0.875	0.0319178106047542
0.75	-1	0
0.8125	-0.9375	0.0143010309782962
0.875	-0.875	0.0200809427822807
0.75	-0.875	0.0319178106047542
0.8125	-0.9375	0.0143010309782962
0.5	-0.75	0.0719045826716313
0.75	-0.75	0.0548973998217973
0.625	-0.625	0.0847053831598855
0.5	-0.5	0.105997161011482
0.5	-0.75	0.0719045826716313
0.625	-0.625	0.0847053831598855
0.5	-0.75	0.0719045826716313
0.5	-1	0
0.625	-0.875	0.0380221399428424
0.75	-0.75	0.0548973998217973
0.5	-0.75	0.0719045826716313
0.625	-0.875	0.0380221399428424
0.75	-0.5	0.0806354142139112
0.75	-0.75	0.0548973998217973
0.875	-0.625	0.040360405962047
1	-0.5	0
0.75	-0.5	0.0806354142139112
0.875	-0.625	0.040360405962047
0.625	-0.625	0.0847053831598855
0.75	-0.5	0.0806354142139112
0.625	-0.5	0.0978821276396687
0.5	-0.5	0.105997161011482
0.625	-0.625	0.0847053831598855
0.625	-0.5	0.0978821276396687
0.75	-0.75	0.0548973998217973
0.75	-0.5	0.0806354142139112
0.625	-0.625	0.0847053831598855
0.875	-0.75	0.0325416398368388
0.875	-0.875	0.0200809427822807
0.9375	-0.8125	0.0144570675765267
1	-0.75	0
0.875	-0.75	0.0325416398368388
0.9375	-0.8125	0.0144570675765267
0.75	-0.75	0.0548973998217973
0.875	-0.875	0.0200809427822807
0.875	-0.75	0.0325416398368388
1	-0.875	0
0.875	-0.875	0.0200809427822807
0.9375	-0.9375	0.00632183727161513
1	-1	0
1	-0.875	0
0.9375	-0.9375	0.00632183727161513
1	-0.875	0
1	-0.75	0
0.9375	-0.8125	0.0144570675765267
0.875	-0.875	0.0200809427822807
1	-0.875	0
0.9375	-0.8125	0.0144570675765267
1	-0.75	0
1	-0.5	0
0.875	-0.625	0.040360405962047
0.875	-0.625	0.040360405962047
0.75	-0.75	0.0548973998217973
0.875	-0.75	0.0325416398368388
1	-0.75	0
0.875	-0.625	0.040360405962047
0.875	-0.75	0.0325416398368388
1	-0.25	0
0.75	-0.25	0.095636941148493
0.875	-0.375	0.0488146974827278
1	-0.5	0
1	-0.25	0
0.875	-0.375	0.0488146974827278
1	-0.25	0
1	0	0
0.875	-0.125	0.0569783259485054
0.75	-0.25	0.095636941148493
1	-0.25	0
0.875	-0.125	0.0569783259485054
0.625	-0.375	0.109782116154302
0.75	-0.5	0.0806354142139112
0.75	-0.375	0.0863189395801415
0.75	-0.25	0.095636941148493
0.625	-0.375	0.109782116154302
0.75	-0.375	0.0863189395801415
0.625	-0.375	0.109782116154302
0.5	-0.5	0.105997161011482
0.625	-0.5	0.0978821276396687
0.75	-0.5	0.0806354142139112
0.625	-0.375	0.109782116154302
0.625	-0.5	0.0978821276396687
0.75	-0.5	0.0806354142139112
1	-0.5	0
0.875	-0.375	0.0488146974827278
0.875	-0.375	0.0488146974827278
0.75	-0.25	0.095636941148493
0.75	-0.375	0.0863189395801415
0.75	-0.5	0.0806354142139112
0.875	-0.375	0.0488146974827278
0.75	-0.375	0.0863189395801415
0.625	-0.125	0.127280830982269
0.5	-0.25	0.127863982725828
0.625	-0.25	0.117742525789713
0.75	-0.25	0.095636941148493
0.625	-0.125	0.127280830982269
0.625	-0.25	0.117742525789713
0.5	0	0.153041234576806
0.5	-0.25	0.127863982725828
0.625	-0.125	0.127280830982269
0.625	-0.375	0.109782116154302
0.5	-0.25	0.127863982725828
0.5	-0.375	0.116369541328937
0.5	-0.5	0.105997161011482
0.625	-0.375	0.109782116154302
0.5	-0.375	0.116369541328937
0.625	-0.375	0.109782116154302
0.75	-0.25	0.095636941148493
0.625	-0.25	0.117742525789713
0.5	-0.25	0.127863982725828
0.625	-0.375	0.109782116154302
0.625	-0.25	0.117742525789713
0.875	-0.125	0.0569783259485054
0.75	0	0.108023734250642
0.75	-0.125	0.0995815697913609
0.75	-0.25	0.095636941148493
0.875	-0.125	0.0569783259485054
0.75	-0.125	0.0995815697913609
0.875	-0.125	0.0569783259485054
1	0	0
0.875	0	0.0597044682261944
0.75	0	0.108023734250642
0.875	-0.125	0.0569783259485054
0.875	0	0.0597044682261944
0.75	0	0.108023734250642
0.5	0	0.153041234576806
0.625	-0.125	0.127280830982269
0.625	-0.125	0.127280830982269
0.75	-0.25	0.095636941148493
0.75	-0.125	0.0995815697913609
0.75	0	0.108023734250642
0.625	-0.125	0.127280830982269
0.75	-0.125	0.0995815697913609
0.375	-0.125	0.13375460187633
0.25	0	0.130769353710452
0.25	-0.125	0.111041706892763
0.25	-0.25	0.0997770194385064
0.375	-0.125	0.13375460187633
0.25	-0.125	0.111041706892763
0.5	0	0.153041234576806
0.25	0	0.130769353710452
0.375	-0.125	0.13375460187633
0.1875	-0.0625	0.100529744514008
0.125	0	0.089342273471021
0.125	-0.0625	0.0761189669902854
0.125	-0.125	0.0686274039887584
0.1875	-0.0625	0.100529744514008
0.125	-0.0625	0.0761189669902854
0.25	0	0.130769353710452
0.125	0	0.089342273471021
0.1875	-0.0625	0.100529744514008
0.09375	-0.03125	0.0663615124366848
0.0625	0	0.057082169912275
0.0625	-0.03125	0.0484588875413156
0.0625	-0.0625	0.0433676182040402
0.09375	-0.03125	0.0663615124366848
0.0625	-0.03125	0.0484588875413156
0.125	0	0.089342273471021
0.0625	0	0.057082169912275
0.09375	-0.03125	0.0663615124366848
0.03125	0	0.0345538329644506
0.03125	-0.03125	0.0264131059177269
0.046875	-0.015625	0.0417082898873823
0.0625	0	0.057082169912275
0.03125	0	0.0345538329644506
0.046875	-0.015625	0.0417082898873823
0.03125	0	0.0345538329644506
0	0	0
0.015625	-0.015625	0.0153230186900881
0.03125	-0.03125	0.0264131059177269
0.03125	0	0.0345538329644506
0.015625	-0.015625	0.0153230186900881
0.03125	-0.03125	0.0264131059177269
0.0625	-0.0625	0.0433676182040402
0.0625	-0.03125	0.0484588875413156
0.0625	-0.03125	0.0484588875413156
0.0625	0	0.057082169912275
0.046875	-0.015625	0.0417082898873823
0.03125	-0.03125	0.0264131059177269
0.0625	-0.03125	0.0484588875413156
0.046875	-0.015625	0.0417082898873823
0.0625	-0.0625	0.0433676182040402
0.125	-0.125	0.0686274039887584
0.125	-0.0625	0.0761189669902854
0.125	-0.0625	0.0761189669902854
0.125	0	0.089342273471021
0.09375	-0.03125	0.0663615124366848
0.0625	-0.0625	0.0433676182040402
0.125	-0.0625	0.0761189669902854
0.09375	-0.03125	0.0663615124366848
0.125	-0.125	0.0686274039887584
0.25	-0.25	0.0997770194385064
0.25	-0.125	0.111041706892763
0.25	-0.125	0.111041706892763
0.25	0	0.130769353710452
0.1875	-0.0625	0.100529744514008
0.125	-0.125	0.0686274039887584
0.25	-0.125	0.111041706892763
0.1875	-0.0625	0.100529744514008
0.375	-0.375	0.111428079601679
0.5	-0.25	0.127863982725828
0.375	-0.25	0.120807357481486
0.25	-0.25	0.0997770194385064
0.375	-0.375	0.111428079601679
0.375	-0.25	0.120807357481486
0.375	-0.375	0.111428079601679
0.5	-0.5	0.105997161011482
0.5	-0.375	0.116369541328937
0.5	-0.25	0.127863982725828
0.375	-0.375	0.111428079601679
0.5	-0.375	0.116369541328937
0.5	-0.25	0.127863982725828
0.5	0	0.153041234576806
0.375	-0.125	0.13375460187633
0.375	-0.125	0.13375460187633
0.25	-0.25	0.0997770194385064
0.375	-0.25	0.120807357481486
0.5	-0.25	0.127863982725828
0.375	-0.125	0.13375460187633
0.375	-0.25	0.120807357481486
0.125	-0.375	0.0520760429995052
0.25	-0.5	0.0820939212916723
0.25	-0.375	0.0889453261238833
0.25	-0.25	0.0997770194385064
0.125	-0.375	0.0520760429995052
0.25	-0.375	0.0889453261238833
0	-0.5	0
0.25	-0.5	0.0820939212916723
0.125	-0.375	0.0520760429995052
0.375	-0.375	0.111428079601679
0.25	-0.5	0.0820939212916723
0.375	-0.5	0.0987756703512303
0.5	-0.5	0.105997161011482
0.375	-0.375	0.111428079601679
0.375	-0.5	0.0987756703512303
0.375	-0.375	0.111428079601679
0.25	-0.25	0.0997770194385064
0.25	-0.375	0.0889453261238833
0.25	-0.5	0.0820939212916723
0.375	-0.375	0.111428079601679
0.25	-0.375	0.0889453261238833
0.125	-0.25	0.0575023940458098
0.125	-0.125	0.0686274039887584
0.0625	-0.1875	0.0334373074931865
0	-0.25	0
0.125	-0.25	0.0575023940458098
0.0625	-0.1875	0.0334373074931865
0.25	-0.25	0.0997770194385064
0.125	-0.125	0.0686274039887584
0.125	-0.25	0.0575023940458098
0.0625	-0.125	0.0367277639010322
0.0625	-0.0625	0.0433676182040402
0.03125	-0.09375	0.0205595948548701
0	-0.125	0
0.0625	-0.125	0.0367277639010322
0.03125	-0.09375	0.0205595948548701
0.125	-0.125	0.0686274039887584
0.0625	-0.0625	0.0433676182040402
0.0625	-0.125	0.0367277639010322
0.03125	-0.0625	0.0225251147796425
0.03125	-0.03125	0.0264131059177269
0.015625	-0.046875	0.0123159111261556
0	-0.0625	0
0.03125	-0.0625	0.0225251147796425
0.015625	-0.046875	0.0123159111261556
0.0625	-0.0625	0.0433676182040402
0.03125	-0.03125	0.0264131059177269
0.03125	-0.0625	0.0225251147796425
0	-0.03125	0
0.03125	-0.03125	0.0264131059177269
0.015625	-0.015625	0.0153230186900881
0	0	0
0	-0.03125	0
0.015625	-0.015625	0.0153230186900881
0	-0.03125	0
0	-0.0625	0
0.015625	-0.046875	0.0123159111261556
0.03125	-0.03125	0.0264131059177269
0	-0.03125	0
0.015625	-0.046875	0.0123159111261556
0	-0.0625	0
0	-0.125	0
0.03125	-0.09375	0.0205595948548701
0.03125	-0.09375	0.0205595948548701
0.0625	-0.0625	0.0433676182040402
0.03125	-0.0625	0.0225251147796425
0	-0.0625	0
0.03125	-0.09375	0.0205595948548701
0.03125	-0.0625	0.0225251147796425
0	-0.125	0
0	-0.25	0
0.0625	-0.1875	0.0334373074931865
0.0625	-0.1875	0.0334373074931865
0.125	-0.125	0.0686274039887584
0.0625	-0.125	0.0367277639010322
0	-0.125	0
0.0625	-0.1875	0.0334373074931865
0.0625	-0.125	0.0367277639010322
0	-0.25	0
0	-0.5	0
0.125	-0.375	0.0520760429995052
0.125	-0.375	0.0520760429995052
0.25	-0.25	0.0997770194385064
0.125	-0.25	0.0575023940458098
0	-0.25	0
0.125	-0.375	0.0520760429995052
0.125	-0.25	0.0575023940458098
0.125	-0.625	0.0408072180470247
0	-0.75	0
0.125	-0.75	0.0327425381423081
0.25	-0.75	0.0551522458975107
0.125	-0.625	0.0408072180470247
0.125	-0.75	0.0327425381423081
0	-0.5	0
0	-0.75	0
0.125	-0.625	0.0408072180470247
0	-0.875	0
0.125	-0.875	0.0201496370031888
0.0625	-0.8125	0.0145244748832056
0	-0.75	0
0	-0.875	0
0.0625	-0.8125	0.0145244748832056
0	-0.875	0
0	-1	0
0.0625	-0.9375	0.00633901217173906
0.125	-0.875	0.0201496370031888
0	-0.875	0
0.0625	-0.9375	0.00633901217173906
0.125	-0.875	0.0201496370031888
0.25	-0.75	0.0551522458975107
0.125	-0.75	0.0327425381423081
0.125	-0.75	0.0327425381423081
0	-0.75	0
0.0625	-0.8125	0.0145244748832056
0.125	-0.875	0.0201496370031888
0.125	-0.75	0.0327425381423081
0.0625	-0.8125	0.0145244748832056
0.25	-0.5	0.0820939212916723
0.25	-0.75	0.0551522458975107
0.375	-0.625	0.0851749225033694
0.375	-0.625	0.0851749225033694
0.5	-0.5	0.105997161011482
0.375	-0.5	0.0987756703512303
0.25	-0.5	0.0820939212916723
0.375	-0.625	0.0851749225033694
0.375	-0.5	0.0987756703512303
0.25	-0.5	0.0820939212916723
0	-0.5	0
0.125	-0.625	0.0408072180470247
0.25	-0.75	0.0551522458975107
0.25	-0.5	0.0820939212916723
0.125	-0.625	0.0408072180470247

